Expectation maximization transfer learning and its application for bionic hand prostheses

Machine learning models in practical settings are typically confronted with changes to the distribution of the incoming data. Such changes can severely affect the model performance, leading for example to misclassifications of data. This is particularly apparent in the domain of bionic hand prostheses, where machine learning models promise faster and more intuitive user interfaces, but are hindered by their lack of robustness to everyday disturbances, such as electrode shifts. One way to address changes in the data distribution is transfer learning, that is, to transfer the disturbed data to a space where the original model is applicable again. In this contribution, we propose a novel expectation maximization algorithm to learn linear transformations that maximize the likelihood of disturbed data after the transformation. We also show that this approach generalizes to discriminative models, in particular learning vector quantization models. In our evaluation on data from the bionic prostheses domain we demonstrate that our approach can learn a transformation which improves classification accuracy significantly and outperforms all tested baselines, if few data or few classes are available in the target domain.

==> cigars_data_2_labels_errors.csv <==
n	err_mean_sourcegmlvq	err_mean_sourcelgmlvq	err_mean_naivegmlvq	err_mean_naivelgmlvq	err_mean_a-svm	err_mean_em	err_mean_em-loc	err_mean_gmlvq	err_mean_retrain	err_mean_retrain-loc	err_std_sourcegmlvq	err_std_sourcelgmlvq	err_std_naivegmlvq	err_std_naivelgmlvq	err_std_a-svm	err_std_em	err_std_em-loc	err_std_gmlvq	err_std_retrain	err_std_retrain-loc
4	0.21333	0.097333	0.51933	0.63867	0.72333	0.46333	0.324	0.328	0.52867	0.46467	0.036891	0.039561	0.059535	0.067043	0.08837	0.17758	0.20161	0.10287	0.1095	0.088463
8	0.21333	0.097333	0.51933	0.63867	0.64267	0.402	0.14333	0.32467	0.48133	0.408	0.036891	0.039561	0.059535	0.067043	0.088782	0.10483	0.066037	0.087994	0.060329	0.048594
12	0.21333	0.097333	0.51933	0.63867	0.568	0.40667	0.11333	0.31	0.458	0.388	0.036891	0.039561	0.059535	0.067043	0.068198	0.091626	0.041467	0.10926	0.060879	0.037361
16	0.21333	0.097333	0.51933	0.63867	0.55667	0.41733	0.11467	0.286	0.46	0.39533	0.036891	0.039561	0.059535	0.067043	0.053326	0.076606	0.046958	0.079333	0.042992	0.040235
32	0.21333	0.097333	0.51933	0.63867	0.50667	0.44067	0.097333	0.25933	0.45333	0.394	0.036891	0.039561	0.059535	0.067043	0.063968	0.068175	0.032688	0.037686	0.049919	0.040052
64	0.21333	0.097333	0.51933	0.63867	0.47333	0.448	0.097333	0.27	0.45133	0.382	0.036891	0.039561	0.059535	0.067043	0.051013	0.0625	0.05139	0.065548	0.046885	0.042459


==> cigars_data_3_labels_runtimes.csv <==
n	time_mean_naivegmlvq	time_mean_naivelgmlvq	time_mean_a-svm	time_mean_em	time_mean_em-loc	time_mean_gmlvq	time_mean_retrain	time_mean_retrain-loc	time_std_naivegmlvq	time_std_naivelgmlvq	time_std_a-svm	time_std_em	time_std_em-loc	time_std_gmlvq	time_std_retrain	time_std_retrain-loc
4	Inf	Inf	0.014988	0.0017689	0.014939	0.035704	0.058243	0.086747	NaN	NaN	0.024404	0.00493	0.010131	0.01517	0.038954	0.011219
8	Inf	Inf	0.010982	0.0008687	0.013186	0.036839	0.073044	0.11411	NaN	NaN	0.0034742	0.00016499	0.0025199	0.014499	0.03943	0.02578
12	Inf	Inf	0.010711	0.00091253	0.012803	0.041755	0.075615	0.1054	NaN	NaN	0.003164	0.00032044	0.0010281	0.022746	0.033292	0.014752
16	Inf	Inf	0.010775	0.0008488	0.013467	0.036514	0.070684	0.10844	NaN	NaN	0.0032818	0.00010308	0.0014371	0.017823	0.031774	0.015111
32	Inf	Inf	0.01117	0.0010512	0.013999	0.037372	0.061609	0.11338	NaN	NaN	0.0032232	0.00053192	0.0012478	0.012764	0.020455	0.013434
64	Inf	Inf	0.012245	0.000993	0.014759	0.041622	0.057499	0.11388	NaN	NaN	0.0027553	0.00010729	0.0011958	0.01212	0.013686	0.01116


==> cigars_src.csv <==
x	y	label
-1.4397	-1.072	1
-1.204	-0.51842	1
-0.43163	0.047791	1
-0.5468	-0.12792	1
-0.91958	-0.38147	1
-0.28149	0.28524	1
-0.17998	0.17612	1
-0.15364	0.5231	1
-0.63504	0.20815	1
-0.57404	-0.24999	1
-1.3723	-1.009	1
-0.079268	0.41271	1
-0.86777	-0.37787	1
0.74365	1.3654	1
-1.2292	-0.61996	1
-1.0554	-0.4531	1
0.033078	0.18461	1
-1.1978	-0.63273	1
-0.92243	-0.22082	1
-0.0079003	0.56278	1
0.17995	1.0396	1
-0.79574	-0.48259	1
0.12837	0.88823	1
0.046446	0.92297	1
-0.51782	-0.11561	1
-1.7671	-1.1885	1
-3.0691	-2.3748	1
-0.099194	0.21892	1
-1.2095	-0.75177	1
-0.48552	-0.35781	1
-0.58933	0.075056	1
-1.1699	-0.58815	1
-1.0596	-0.68954	1
-0.2453	0.18865	1
1.1913	1.8009	1
-0.26547	0.39301	1
-0.25711	0.51075	1
-0.38407	0.35779	1
-0.92161	-0.35155	1
-1.1344	-1.0303	1
-0.70674	-0.27408	1
-1.0866	-0.34182	1
0.11131	0.88525	1
-0.736	-0.17536	1
-0.79784	0.035968	1
-0.79172	-0.24485	1
0.24072	0.80022	1
-0.84985	-0.10518	1
-0.68643	-0.03615	1
0.94368	1.452	1
-0.5518	-0.0042429	1
-0.45383	-0.038039	1
-0.8524	-0.47415	1
-0.464	-0.11977	1
-0.10579	0.54321	1
0.054052	0.42274	1
-0.77954	-0.53086	1
-0.62836	-0.18968	1
-0.565	-0.065148	1
-0.71031	-0.41428	1
-0.33888	0.17057	1
-0.78446	-0.30458	1
0.26094	0.9172	1
-0.69911	0.20904	1
-0.21006	0.32726	1
-0.73572	-0.29584	1
-0.40176	0.027315	1
-1.4036	-0.77909	1
-0.67128	-0.1581	1
0.26335	0.76208	1
-0.28963	0.089358	1
-0.93145	-0.46247	1
-0.4141	0.37906	1
-1.5266	-0.84247	1
-0.32417	0.19119	1
-1.1784	-0.48357	1
-0.55115	0.092703	1
-0.84051	-0.40473	1
-1.4163	-0.85537	1
-1.2088	-0.81523	1
-0.80617	-0.21922	1
-1.0852	-0.74137	1
-0.86866	-0.30526	1
-0.40302	0.30015	1
-0.92876	-0.54358	1
-0.32986	0.079356	1
0.092988	0.69499	1
0.27185	0.8216	1
-0.46883	-0.26977	1
-0.95154	-0.16211	1
0.084375	0.77404	1
0.80614	1.2244	1
-1.5042	-1.0413	1
-0.21269	0.26546	1
-1.1338	-0.47385	1
-1.2675	-0.97893	1
-0.23367	0.13555	1
-0.12809	0.5837	1
-1.3796	-0.77269	1
-0.53457	-0.20612	1
0.23736	0.61282	1
0.25096	0.72875	1
-0.2854	0.29456	1
0.07585	0.57795	1
-1.1191	-0.69963	1
-0.035911	0.5731	1
-1.3344	-0.82749	1
0.64901	1.1037	1
-0.55922	-0.18455	1
-0.67794	-0.38728	1
-0.34447	0.16886	1
-0.40292	-0.051234	1
0.094555	0.28948	1
-1.0072	-0.5901	1
-0.20069	0.43049	1
-0.4736	-0.092293	1
-0.13776	-0.16499	1
-0.86995	-0.30121	1
0.1835	0.33744	1
-0.9339	-0.43306	1
-0.1176	0.32947	1
0.70986	1.0194	1
-1.2824	-0.48593	1
-0.7062	-0.41243	1
-1.299	-0.75811	1
-0.78554	-0.37842	1
-0.66987	0.035534	1
-1.3184	-1.068	1
0.50942	0.96462	1
-0.12712	0.26776	1
-2.0422	-1.6115	1
-1.4329	-0.95185	1
-0.55028	0.048498	1
-0.58164	-0.17369	1
-0.94418	-0.53121	1
0.24203	0.77012	1
-0.55401	-0.21315	1
-1.1534	-0.50119	1
-0.061759	0.31834	1
-0.84397	0.052971	1
-0.4291	-0.019177	1
-0.98901	-0.62344	1
-1.9542	-1.4349	1
-0.57977	0.066736	1
-0.015592	0.39262	1
-0.79395	-0.22398	1
0.55491	1.0198	1
-0.30601	0.12571	1
-0.83391	-0.50855	1
0.0963	0.55127	1
-0.17579	-0.11585	1
-0.43419	-0.0076982	1
-1.5983	-0.87059	1
-0.077853	0.50478	1
-0.18703	0.45351	1
-0.90284	-0.4558	1
-0.41562	0.35099	1
-0.73843	-0.15573	1
-1.47	-1.045	1
-0.78871	-0.38124	1
-0.91274	-0.16916	1
-0.54862	-0.124	1
-0.54393	-0.042158	1
0.21321	0.37451	1
-1.763	-1.0804	1
-0.40335	0.031753	1
-0.10701	0.42117	1
-0.59929	0.10605	1
1.1372	1.5357	1
-1.333	-0.84893	1
-0.96601	-0.53859	1
-0.57771	-0.33758	1
-0.60834	-0.055793	1
0.11849	0.67853	1
-0.34394	0.1193	1
-0.91896	-0.34255	1
0.34417	1.0688	1
-0.2182	0.067278	1
-0.35821	0.17132	1
-0.72846	-0.099763	1
0.11518	0.43936	1
-0.71712	0.17669	1
-0.97216	-0.43996	1
0.23662	0.64118	1
-0.75501	0.13408	1
-0.12757	0.49353	1
0.42832	1.1128	1
-0.79642	-0.16406	1
-2.1301	-1.3971	1
-0.85372	-0.39981	1
-0.14541	0.44657	1
-0.43753	0.41366	1
-1.6773	-0.90036	1
0.10378	0.57999	1
-0.21893	0.10983	1
0.21507	0.7369	1
-0.60733	0.12214	1
-0.96704	-0.41512	1
0.081163	0.60182	1
-1.1618	-0.66229	1
0.16404	0.56194	1
-0.016975	0.31454	1
-1.0289	-0.48063	1
-0.75346	-0.010783	1
-1.3167	-0.65778	1
-1.4443	-0.92042	1
-0.023135	0.48085	1
-1.298	-0.88453	1
-1.3132	-0.84741	1
0.0042699	0.54708	1
-1.397	-0.68739	1
-0.70144	-0.0076229	1
-0.78657	-0.31065	1
0.31	0.56357	1
-0.41013	0.38548	1
0.57648	0.83636	1
-1.4127	-1.1414	1
-1.3672	-0.99063	1
-0.53701	-0.0033882	1
0.031374	0.46357	1
-0.60966	-0.27027	1
-0.86451	-0.33041	1
0.24338	0.70046	1
-0.63246	-0.12716	1
-0.80226	-0.38674	1
-0.30909	0.37527	1
-0.60567	-0.18134	1
-0.48284	-0.078456	1
-0.43879	0.17335	1
-0.31045	-0.025412	1
-0.27396	0.29578	1
0.065184	0.64476	1
-0.45055	0.30551	1
-0.15867	0.41936	1
-0.58191	-0.13727	1
-0.82958	-0.39458	1
-0.81485	-0.43614	1
0.88783	1.5311	1
-0.4809	0.069938	1
-0.77867	-0.2475	1
0.47151	1.2195	1
-0.15068	0.6378	1
-0.31588	0.28115	1
-0.38009	0.11257	1
-1.8759	-1.1427	1
-0.2994	0.23664	1
-0.42044	0.060069	1
-0.28752	0.30819	1
-0.87322	-0.39044	1
-0.5344	0.0036633	1
-0.67275	-0.17717	1
-0.4676	0.40441	1
-0.90158	-0.39506	1
-0.39064	-0.075037	1
-0.88847	-0.029866	1
0.40235	1.1066	1
-0.67413	0.074172	1
-0.36891	-0.16923	1
-0.17496	0.18005	1
-0.62102	-0.41665	1
-1.0691	-0.62492	1
0.18548	0.68181	1
-0.60787	-0.33164	1
-1.3672	-0.69201	1
-0.84128	-0.4144	1
-0.073876	0.53408	1
0.13589	0.95621	1
-0.95853	-0.36405	1
-1.2991	-0.64499	1
-0.86133	-0.22209	1
0.71602	1.0132	1
0.21097	0.69326	1
-0.26906	-0.026146	1
-0.31652	0.36735	1
-1.1786	-0.73089	1
-0.87622	-0.64163	1
0.61114	0.98209	1
-1.2065	-0.49228	1
-0.23087	0.35794	1
0.5457	0.92974	1
-1.1694	-0.35998	1
-0.82801	-0.58403	1
-0.49924	0.028707	1
-1.0695	-0.6662	1
-0.52322	0.035672	1
-0.60208	-0.22583	1
-0.6445	-0.2005	1
-0.65448	0.19201	1
-0.28335	-0.0063434	1
0.26898	0.82334	1
-0.94823	-0.613	1
-0.095959	0.78708	1
-1.2609	-0.26885	1
0.15083	0.7467	1
-1.0198	-0.52991	1
0.33369	0.66742	1
-0.064866	0.55215	1
-1.0321	-0.91226	1
0.5859	0.96925	1
-1.2158	-0.79608	1
-1.4731	-0.88352	1
-0.29289	0.20523	1
-2.0357	-1.2337	1
-0.88653	-0.41898	1
-0.56668	-0.14445	1
-0.49015	-0.15541	1
-0.25274	0.074148	1
1.1095	1.7411	1
-1.3637	-0.6563	1
-1.7914	-1.0215	1
-0.68208	-0.29468	1
0.37649	0.41088	1
-0.36473	0.043769	1
-1.3216	-1.0619	1
-0.77279	-0.1642	1
0.078525	0.56796	1
-0.70474	-0.27281	1
0.11905	0.60563	1
-0.024208	0.62188	1
-0.43422	-0.11102	1
-1.6132	-1.028	1
-1.4473	-0.87556	1
-0.22956	0.50334	1
-0.13574	0.21732	1
-0.56862	-0.29919	1
0.52135	0.90524	1
-1.0038	-0.83539	1
0.35974	0.76439	1
-0.47795	-0.058923	1
-1.389	-0.85814	1
-0.47624	0.022879	1
-0.78077	-0.48473	1
-0.40162	0.0098404	1
-1.5355	-1.2008	1
-0.74309	-0.49587	1
-0.8795	-0.29815	1
0.17242	0.71819	1
-0.95762	-0.38479	1
-0.56851	0.21099	1
-0.51456	-0.39036	1
-1.3749	-0.85509	1
-0.81298	-0.35675	1
-1.3447	-0.68027	1
-0.4518	0.25407	1
0.10635	0.45998	1
-0.33507	0.26211	1
-0.94166	-0.37191	1
-1.0875	-0.45519	1
-0.37535	0.50221	1
0.57279	1.3659	1
-1.3342	-1.0747	1
-0.84613	-0.32021	1
-0.60369	-0.031411	1
-0.89751	-0.45556	1
-0.70158	0.10306	1
-0.52774	0.038949	1
-0.36227	0.16744	1
0.64207	1.3555	1
-1.106	-0.45632	1
-0.16168	0.18265	1
-0.53706	0.18772	1
-0.23904	0.023741	1
-0.046776	0.36498	1
-0.014129	0.34969	1
-1.3567	-0.79828	1
-0.75068	-0.052752	1
-0.0024577	0.6267	1
-0.83527	-0.29982	1
-0.70024	-0.34517	1
0.1964	0.68646	1
0.37012	0.98153	1
-0.05919	0.46523	1
-0.3378	0.22265	1
-1.0778	-0.34427	1
-0.66452	-0.63962	1
-0.57296	-0.11636	1
-1.5035	-1.1375	1
-0.33787	0.17078	1
-0.78191	-0.27703	1
-0.27333	0.30986	1
-0.041998	0.7051	1
-1.3093	-0.92901	1
-1.182	-0.78153	1
0.082093	0.97379	1
-0.6904	-0.25539	1
-1.16	-0.71889	1
-0.19341	0.32312	1
-1.8089	-1.2082	1
0.23947	0.93893	1
-0.41052	-0.15433	1
-0.71434	-0.47511	1
-2.0312	-1.1063	1
0.14306	0.66121	1
0.55217	1.138	1
0.035578	0.27697	1
-0.12713	0.65425	1
-0.22906	0.23919	1
-0.32198	0.30637	1
-0.0041325	0.43035	1
-0.33965	0.066193	1
0.48657	1.0107	1
-0.32055	0.10141	1
-1.1042	-0.47848	1
-0.2981	0.22427	1
-0.53527	0.079504	1
-0.60605	-0.17215	1
-0.16267	0.23864	1
-0.28403	0.22953	1
-0.82131	-0.056693	1
-0.49793	-0.1989	1
-0.60083	0.17776	1
-0.69493	-0.19507	1
-0.98428	-0.33876	1
-0.98609	-0.23496	1
-0.41637	0.076197	1
-0.90106	-0.29908	1
-1.4712	-0.88272	1
0.15713	0.65403	1
-0.18697	0.53818	1
-1.1983	-1.1343	1
-1.3168	-0.96583	1
-0.34934	-0.28808	1
0.047202	0.19054	1
-0.73452	-0.49787	1
-1.0005	-0.40305	1
-1.527	-1.2418	1
-1.5808	-1.0447	1
-0.8289	-0.40151	1
0.5435	1.1743	1
-0.60359	-0.054397	1
-0.071458	0.61187	1
-0.99384	-0.33253	1
-0.66412	-0.1537	1
-1.558	-0.96868	1
-1.221	-0.981	1
-0.92545	-0.261	1
-0.88115	-0.48236	1
-1.1437	-0.53133	1
-1.2812	-0.47358	1
0.15678	0.65889	1
-0.29433	0.39514	1
-0.034579	0.47649	1
0.27878	0.63292	1
-0.61886	-0.31727	1
0.26136	0.85574	1
-0.5018	0.24685	1
-0.1326	0.39707	1
-0.73335	-0.04925	1
-0.43004	0.076071	1
-0.17821	0.63931	1
0.46121	0.83953	1
0.1812	0.37486	1
-0.63789	0.1119	1
-0.010149	0.50677	1
-0.57599	-0.16028	1
-0.39846	0.19306	1
-0.40931	0.12979	1
-0.37313	0.24978	1
-0.26243	0.24526	1
-0.63376	-0.094354	1
0.11205	0.88617	1
-0.12023	0.3956	1
0.66967	1.201	1
-1.1822	-0.78202	1
-0.78002	-0.25547	1
-0.70206	-0.59665	1
-0.70714	-0.19252	1
0.30454	0.84031	1
-1.2362	-0.74665	1
-0.43997	0.16979	1
0.15957	0.45698	1
-0.23784	0.22846	1
-0.011271	0.41862	1
0.32124	1.0326	1
-1.2312	-0.55675	1
-0.72026	-0.33935	1
-0.746	-0.31752	1
-1.4242	-0.85728	1
0.2959	0.84364	1
0.55003	1.1045	1
1.4637	1.8885	1
-1.3736	-0.77763	1
-0.30609	0.47289	1
-1.1166	-0.35927	1
0.57879	0.83688	1
-0.55805	-0.33303	1
-0.21991	0.19275	1
-0.99664	-0.45375	1
0.26933	0.92206	1
-0.99653	-0.77377	1
-0.35968	-0.19469	1
1.3299	1.6728	1
-1.2134	-0.92475	1
-0.61415	-0.30961	1
-1.0802	-0.62963	1
-1.2864	-0.5055	1
-1.0069	-0.54113	1
-0.81109	-0.27521	1
-0.4728	0.45091	1
-0.33245	0.33419	1
0.73308	-0.031219	2
1.1142	-0.59129	2
0.65183	0.10053	2
0.44363	0.28866	2
0.46611	-0.21142	2
1.0062	-0.2761	2
0.14182	0.48407	2
0.39485	0.35512	2
0.48353	0.017319	2
1.0268	-0.41768	2
0.90179	-0.34459	2
0.41758	0.17036	2
0.34757	0.070299	2
-0.056951	0.96788	2
-0.12155	0.56274	2
0.066574	0.25475	2
0.15167	0.10402	2
0.97674	-0.43644	2
1.6072	-1.0953	2
-0.84049	1.2693	2
0.61999	0.032104	2
1.3778	-0.78535	2
0.81443	-0.36056	2
-0.50616	1.1825	2
1.1812	-0.59916	2
0.14949	0.45881	2
0.67791	-0.41287	2
1.1502	-0.29232	2
0.31159	-0.034697	2
0.93642	-0.43703	2
0.63986	0.16723	2
0.46199	-0.017254	2
0.65922	-0.33573	2
0.83564	-0.32195	2
0.69475	0.072522	2
0.66262	-0.05734	2
0.77432	-0.13307	2
1.2619	-0.83433	2
0.39163	-0.13299	2
1.9545	-1.6632	2
0.73978	-0.073232	2
-0.096349	0.53698	2
1.3812	-0.98877	2
-0.27603	0.50465	2
0.99882	-0.498	2
-0.38594	0.61622	2
0.21641	0.18574	2
-0.50799	0.8239	2
0.27396	0.044486	2
0.81328	-0.12334	2
-0.6253	1.2196	2
-0.0053334	0.56862	2
0.30501	-0.0072573	2
-0.29939	0.83156	2
-0.36629	0.58861	2
0.68715	-0.25042	2
1.0775	-0.66552	2
0.89848	-0.29466	2
1.0891	-0.45813	2
1.1372	-0.40131	2
-0.49029	0.83517	2
0.88787	-0.3094	2
0.45657	-0.040594	2
-0.27846	1.0135	2
1.7031	-1.1531	2
0.47576	-0.2891	2
0.99657	-0.66714	2
0.096507	0.26063	2
0.96136	-0.48954	2
0.68892	-0.18562	2
0.50452	0.25	2
-0.75659	1.3367	2
0.067739	0.32079	2
0.58909	-0.11732	2
-0.47931	0.75491	2
-0.28676	0.79368	2
0.90453	-0.16999	2
0.62367	0.019669	2
1.2482	-0.58188	2
-0.46504	0.9704	2
0.80068	-0.27165	2
0.53795	-0.14248	2
0.18872	0.32896	2
0.24068	0.30438	2
1.306	-0.72005	2
0.50532	0.011525	2
0.22342	0.42915	2
-0.65159	1.0362	2
0.90913	-0.11728	2
0.39374	-0.075111	2
0.50396	0.31444	2
0.72077	-0.28159	2
0.60278	-0.1691	2
0.7336	0.085277	2
1.2371	-0.81615	2
0.0032723	0.72368	2
0.5435	0.25041	2
0.92733	-0.33943	2
1.2574	-1.0406	2
0.91543	-0.30515	2
1.071	-0.61933	2
0.29288	0.039978	2
1.331	-0.42992	2
-1.4274	1.8054	2
1.1038	-0.60593	2
-0.093319	0.30049	2
0.86947	-0.60041	2
-0.46901	0.87467	2
0.63589	-0.11998	2
-0.49911	0.75678	2
1.1038	-0.49261	2
0.19774	0.44047	2
1.1073	-0.7268	2
0.005812	0.53938	2
0.35188	-0.052789	2
0.17845	0.18174	2
0.61121	-0.29367	2
-0.096186	0.66836	2
-0.52425	0.96818	2
2.1457	-1.5446	2
1.1194	-1.1016	2
-0.48696	0.95773	2
-0.068084	0.59066	2
-0.51313	0.86309	2
0.93838	0.0060546	2
0.61901	-0.33476	2
0.37109	-0.093615	2
0.91779	-0.18345	2
2.0421	-1.8466	2
1.2191	-0.70474	2
0.0050927	0.42424	2
0.54586	0.028626	2
0.59111	-0.1679	2
1.057	-0.57856	2
1.1822	-0.71853	2
-0.081119	0.25847	2
-0.16526	0.58275	2
-0.028464	0.44725	2
0.84572	-0.40505	2
0.31899	0.58126	2
1.2435	-0.59687	2
1.7788	-1.3255	2
1.344	-0.76331	2
0.48303	0.04016	2
0.49479	0.14245	2
0.40785	0.11445	2
0.87689	-0.22778	2
0.30883	0.01289	2
-0.23322	0.86696	2
-0.50754	0.81502	2
0.4167	0.1349	2
1.0321	-0.2706	2
0.57135	-0.23743	2
0.04811	0.43435	2
0.33439	0.21536	2
0.62192	-0.075688	2
-0.45051	0.64808	2
0.61424	0.089569	2
0.90046	-0.028838	2
1.1641	-0.43679	2
0.45663	0.15756	2
1.0773	-0.82655	2
0.82647	-0.36855	2
0.83096	-0.24911	2
1.3229	-0.92289	2
0.7196	-0.46301	2
0.88862	-0.55811	2
0.35997	0.45477	2
-0.39841	0.7102	2
1.6503	-1.096	2
0.90411	-0.41299	2
-0.35669	0.98863	2
1.1635	-0.79591	2
0.8217	-0.30887	2
0.36285	0.26913	2
0.66979	-0.14467	2
0.07388	-0.12009	2
-0.15609	0.37772	2
1.0444	-0.8155	2
2.4565	-1.8372	2
0.29298	0.3086	2
1.14	-0.92587	2
0.63304	-0.40024	2
-0.26683	0.74486	2
1.1585	-0.51837	2
-0.078396	0.48517	2
0.81702	-0.062264	2
-0.40061	1.2628	2
-1.0272	1.6181	2
-0.061407	0.5333	2
0.8349	-0.25348	2
0.74765	0.071116	2
0.32192	0.032344	2
0.093056	0.39822	2
-0.077942	0.25414	2
0.67831	-0.27874	2
0.99887	-0.22805	2
1.8781	-1.4022	2
0.65192	-0.031733	2
0.43507	0.2236	2
0.096387	0.32849	2
0.65416	-0.082543	2
0.74198	-0.29682	2
2.3629	-1.7717	2
0.33396	0.095131	2
-0.071727	0.61561	2
0.19571	0.391	2
0.62262	0.2927	2
1.0698	-0.43319	2
1.1787	-0.46132	2
0.70116	-0.15453	2
-0.31893	0.65356	2
0.06051	0.41224	2
0.36122	0.43145	2
1.1682	-0.52666	2
0.82776	-0.55681	2
-0.07073	0.56629	2
0.50019	-0.022509	2
-0.15931	0.74361	2
0.97942	-0.60636	2
1.5376	-1.2603	2
1.3823	-0.96599	2
1.1769	-0.80991	2
1.317	-0.87926	2
0.80267	-0.49636	2
0.4373	-0.057231	2
0.65047	0.0033531	2
1.0905	-0.81005	2
0.26468	0.43306	2
0.013319	0.49743	2
0.45987	0.19168	2
0.59279	-0.12774	2
0.57059	0.13108	2
0.76476	-0.26961	2
-0.17287	0.58068	2
0.77366	-0.38252	2
0.67406	-0.098644	2
0.34797	-0.17617	2
0.54668	0.16364	2
-0.044682	0.82346	2
0.49667	0.16251	2
0.21399	-0.039759	2
0.67461	-0.23865	2
0.0030041	0.49237	2
0.43587	0.14374	2
0.35999	0.058893	2
0.2416	0.27389	2
0.38716	-0.15291	2
-0.09431	0.32245	2
0.089726	0.32115	2
-0.06417	0.61543	2
-0.028959	0.5387	2
1.3393	-0.7322	2
-0.97357	1.5399	2
1.4979	-1.0985	2
1.018	-0.60965	2
-0.060578	0.6195	2
0.14806	0.47584	2
0.76218	-0.30361	2
-0.28369	0.7464	2
1.2247	-0.70849	2
0.3098	0.30576	2
2.1863	-1.5828	2
0.32463	0.10198	2
0.74592	-0.44458	2
-0.21397	0.2984	2
1.3364	-0.75884	2
1.3149	-0.95706	2
1.5051	-0.79706	2
1.3579	-0.83146	2
-0.14677	0.80623	2
0.99121	-0.34919	2
0.28711	-0.041342	2
0.37979	0.24352	2
0.87873	-0.62438	2
-0.30727	0.67608	2
0.075267	0.43761	2
0.81775	-0.19994	2
0.593	-0.12509	2
1.2277	-0.74947	2
-0.3054	0.59635	2
-0.87519	1.0771	2
-0.15124	0.6535	2
0.023776	0.67389	2
0.64345	-0.46136	2
0.50848	0.31472	2
0.94115	-0.21967	2
0.51151	0.25457	2
0.66022	-0.061712	2
0.50368	-0.025459	2
0.63444	-0.18546	2
0.091061	0.42647	2
1.6126	-1.0608	2
0.6514	-0.034691	2
-0.82138	0.8722	2
-0.2419	0.50279	2
0.91511	-0.63555	2
-0.029032	0.44834	2
0.53163	0.23332	2
0.21803	0.20992	2
-0.47683	0.99977	2
1.4764	-1.112	2
0.85721	-0.52949	2
0.60597	0.12659	2
-0.70405	1.0542	2
1.478	-0.88799	2
0.241	0.38862	2
0.43846	0.048542	2
0.058513	0.45325	2
1.0555	-0.81453	2
0.11346	0.16807	2
0.45311	-0.078606	2
-0.83482	1.2835	2
0.1273	0.1143	2
-0.059648	0.49774	2
0.53671	-0.24728	2
0.46708	0.15176	2
0.47868	-0.221	2
0.55913	-0.044565	2
0.32855	0.22072	2
0.38907	0.12483	2
0.72307	-0.075883	2
-0.43018	1.1314	2
1.3381	-0.48015	2
0.22367	0.029164	2
0.69387	0.016152	2
0.56892	0.087955	2
1.3084	-1.048	2
0.99966	-0.33758	2
0.7153	-0.36619	2
-0.52058	1.403	2
0.4774	-0.0745	2
-0.29603	0.61975	2
0.35172	-0.057351	2
1.0183	-0.56386	2
0.649	-0.0097209	2
0.15851	0.27932	2
0.50809	0.11589	2
0.22503	0.23943	2
0.29963	0.284	2
0.84281	-0.22691	2
0.82239	-0.15485	2
0.19942	0.050842	2
0.72184	-0.082225	2
0.97945	-0.56532	2
1.1082	-0.28084	2
0.67879	-0.20336	2
-0.068166	0.52276	2
-0.57291	1.081	2
0.97993	-0.35408	2
0.75763	-0.37855	2
-0.10127	0.57896	2
0.60405	-0.032642	2
-0.34482	0.9879	2
-0.97383	1.2377	2
0.44081	0.061454	2
0.35103	0.31214	2
1.833	-1.7127	2
-0.013543	0.27449	2
1.1583	-0.76939	2
-0.073289	0.5277	2
0.61082	-0.064608	2
0.44209	0.1253	2
0.25714	0.523	2
1.9598	-1.4543	2
0.089737	0.61888	2
0.56333	-0.45406	2
0.38252	0.23587	2
-0.22631	0.63469	2
1.0824	-0.55757	2
0.26811	0.21682	2
-0.01668	0.58125	2
1.2375	-0.7638	2
0.53093	-0.2267	2
0.85992	-0.49677	2
-1.4185	1.5817	2
0.088806	0.29539	2
1.3894	-0.89285	2
0.80538	-0.050001	2
0.55479	-0.14917	2
-0.23631	0.76851	2
0.77532	-0.28316	2
0.68785	-0.041364	2
-0.30714	0.48902	2
0.5081	-0.15143	2
0.11968	0.38086	2
-0.1401	0.72624	2
0.0001011	0.34561	2
-0.098406	0.66094	2
1.3575	-0.68556	2
0.77999	-0.10145	2
0.62193	-0.17802	2
0.54892	0.64474	2
1.0283	-0.55593	2
0.79831	-0.19013	2
0.8891	-0.098302	2
2.3565	-1.9274	2
0.079521	0.4936	2
0.64016	0.029924	2
1.4024	-0.53011	2
0.66582	-0.40641	2
0.89839	-0.014444	2
0.42112	-0.18004	2
0.43137	-0.15654	2
-0.12677	0.60809	2
1.0144	-0.32283	2
0.94213	-0.4994	2
0.88317	-0.49011	2
0.51712	-0.11352	2
-0.12814	0.76492	2
1.4037	-1.1509	2
1.5498	-1.4937	2
0.85951	-0.27107	2
0.53666	0.0016738	2
-0.84499	0.95413	2
0.32878	0.2448	2
0.62223	-0.19054	2
1.2626	-0.66416	2
-0.073141	0.60513	2
0.54081	0.19065	2
0.10395	0.11868	2
1.233	-0.61385	2
1.0982	-0.39451	2
0.38719	0.052134	2
0.94683	-0.51885	2
-0.59573	0.60616	2
0.11741	0.43473	2
0.10333	0.48131	2
-0.29316	0.74061	2
0.54851	-0.26791	2
0.99825	-0.67117	2
1.1493	-0.22939	2
-0.12148	0.61666	2
0.087103	0.47444	2
1.4186	-0.91602	2
-0.55008	1.2529	2
1.6109	-1.1155	2
0.38586	-0.027007	2
0.20547	0.31994	2
0.53051	0.011147	2
0.54147	0.31098	2
-0.23944	0.64603	2
0.89773	-0.46843	2
0.00076911	0.49843	2
1.5271	-1.3726	2
0.1555	0.46106	2
0.49552	-0.053845	2
-0.4181	0.78001	2
0.14072	0.38596	2
0.46962	-0.083141	2
1.3842	-1.0547	2
0.063611	0.42546	2
0.71809	-0.23738	2
-0.037912	0.8192	2
-0.86589	1.26	2
0.60645	-0.16545	2
1.2056	-0.52147	2
-0.13495	0.46817	2
-0.28374	0.84601	2
0.37127	0.062161	2
-0.76664	1.241	2
-0.56276	0.88396	2
0.072351	0.083614	2
1.5357	-1.2945	2
1.1957	-0.73571	2
0.67266	-0.38618	2
1.1348	-0.73796	2
-0.41125	0.95469	2
0.86049	-0.46934	2
1.4445	-1.0973	2
-0.1669	0.76894	2
1.1048	-0.36189	2
0.31483	0.12782	2
1.414	-0.82434	2
1.6177	-1.1173	2
0.9194	-0.30902	2
0.26888	0.21016	2
0.58409	-0.071529	2
0.10517	0.20798	2
0.20826	0.3294	2
0.85979	-0.45842	2
0.75524	-0.23228	2
0.58728	0.019333	2
1.0385	-0.50275	2
0.93287	-0.44781	2
1.2414	-1.0076	2
1.6277	-0.83559	2
-0.27218	0.86289	2
0.3711	0.14281	2
0.23881	0.2872	2
0.92753	-0.25812	2
-0.81367	1.3067	2
0.35037	0.22993	2
1.5003	-0.96431	2
0.98215	-0.38322	2
1.6382	-1.1144	2
1.3879	-0.78714	2
0.91665	-0.55798	2
1.5453	-1.0964	2
-0.19474	0.50002	2
1.5425	0.37782	3
1.8168	0.18174	3
1.1415	-0.01074	3
1.883	0.17288	3
1.2729	-0.14836	3
1.6034	0.2276	3
1.4758	-0.063605	3
0.48306	-0.65724	3
1.6732	0.32536	3
1.1951	-0.19142	3
1.3377	-0.16025	3
1.3438	-0.4276	3
2.3772	0.84079	3
0.32675	-1.1697	3
2.3126	0.94353	3
0.5884	-1.0021	3
1.7008	-0.1038	3
0.73174	-0.81444	3
1.8971	0.85604	3
1.034	-0.37647	3
0.65641	-0.79947	3
1.3009	-0.25194	3
1.0981	-0.24337	3
0.88134	-0.73591	3
1.4515	0.076765	3
1.6715	0.059671	3
1.475	0.0072022	3
2.0943	0.58646	3
1.4001	-0.11973	3
1.5493	0.0058514	3
1.4453	-0.055466	3
2.2826	0.47879	3
0.96278	-0.77363	3
2.1404	0.51991	3
1.9477	0.48282	3
2.0234	0.32799	3
1.2968	-0.51127	3
1.8327	0.69331	3
1.958	0.39055	3
1.3632	0.17199	3
1.866	0.042496	3
1.7817	0.01232	3
1.7801	0.050006	3
1.0278	-0.65443	3
1.8336	0.23632	3
1.1397	-0.53622	3
1.9587	0.37303	3
1.4632	-0.074053	3
1.5096	-0.11737	3
0.86344	-0.25376	3
0.95057	-0.51666	3
2.3966	0.84561	3
1.7387	0.094653	3
1.674	-0.026302	3
2.9338	1.54	3
1.8541	0.14118	3
0.73449	-0.69623	3
2.1716	0.69705	3
1.0166	-0.47936	3
2.3115	0.52222	3
0.53385	-0.95654	3
1.9932	0.27072	3
1.1421	-0.2841	3
0.39279	-1.0925	3
1.7881	0.36348	3
1.3032	-0.16336	3
1.7186	0.16895	3
1.8339	0.35081	3
1.1298	-0.47796	3
1.1123	-0.18766	3
2.6621	0.94264	3
1.0019	-0.4607	3
1.3875	-0.37938	3
2.2118	0.47622	3
1.8057	0.095409	3
2.0746	0.44258	3
1.288	-0.32395	3
1.7347	-0.05188	3
1.2319	-0.24214	3
1.0163	-0.70581	3
1.3155	-0.14203	3
0.50359	-1.5094	3
1.8574	0.47178	3
2.2412	0.33006	3
1.7676	0.32862	3
1.338	-0.069196	3
1.2531	-0.15909	3
1.1521	-0.42108	3
1.5449	-0.14492	3
1.4158	-0.034463	3
1.5992	-0.14734	3
0.55778	-0.78344	3
0.70034	-1.1693	3
0.63308	-0.81807	3
1.0691	-0.22177	3
1.451	0.057165	3
1.1567	-0.41422	3
1.1107	-0.37669	3
1.4338	0.1148	3
0.93794	-0.87362	3
1.5959	-0.093772	3
1.1708	-0.58146	3
2.3933	0.90116	3
1.5023	0.088552	3
1.5759	-0.0075338	3
1.0448	-0.48398	3
1.0767	-0.16588	3
1.9467	0.14999	3
1.7543	0.42968	3
0.46744	-1.2279	3
1.8858	0.34206	3
0.409	-1.193	3
1.8251	0.49029	3
1.3199	-0.19971	3
1.4481	-0.47077	3
1.6285	0.16491	3
2.0653	0.47899	3
1.9361	0.31423	3
2.7484	1.2067	3
1.6914	0.080082	3
1.6308	0.20746	3
1.4661	-0.28774	3
2.2105	0.57434	3
0.92497	-0.23778	3
1.8868	0.37372	3
1.946	0.54423	3
1.2456	-0.42239	3
0.25152	-1.1548	3
2.1606	0.75506	3
1.2971	-0.13887	3
1.5272	-0.070019	3
2.2347	0.7202	3
1.9024	0.059241	3
1.2737	-0.49279	3
1.7169	0.36275	3
2.2284	0.92509	3
1.5166	0.10899	3
0.60053	-1.1672	3
0.86152	-0.66241	3
1.3806	0.038226	3
2.121	0.482	3
0.20398	-1.4338	3
0.60853	-0.70387	3
0.91288	-0.61054	3
0.98003	-0.30175	3
1.0954	-0.40555	3
1.8345	0.37908	3
0.936	-0.67107	3
1.7997	0.49274	3
1.4255	0.032153	3
0.85165	-0.59144	3
1.027	-0.46012	3
1.7856	0.19523	3
1.0076	-0.39234	3
1.9185	0.42246	3
0.88022	-0.82425	3
1.5941	-0.0044899	3
1.7673	0.1995	3
2.1751	0.74007	3
1.4799	0.13466	3
1.7951	0.061979	3
0.43712	-1.1671	3
1.9433	0.32428	3
1.4431	0.038384	3
0.9782	-0.42824	3
1.884	0.60605	3
0.49601	-1.1603	3
1.9167	0.76052	3
2.143	0.82966	3
0.4592	-1.0396	3
1.8985	0.29272	3
2.0271	0.15419	3
0.68062	-0.97305	3
1.2639	-0.41857	3
1.2114	-0.3651	3
1.1571	-0.22943	3
1.4905	0.028933	3
1.454	0.0043764	3
2.5058	0.9042	3
2.1726	0.58286	3
1.9766	0.13071	3
1.2745	-0.11643	3
1.0779	-0.8341	3
0.45261	-1.1924	3
1.7012	0.14494	3
1.9687	0.48867	3
1.6204	-0.0018523	3
2.0029	0.44223	3
1.4565	-0.16576	3
1.6584	0.4744	3
0.75931	-0.51899	3
1.1263	-0.5673	3
2.6119	1.1348	3
1.9509	0.59173	3
2.1729	0.86903	3
1.7921	0.48525	3
1.3875	-0.17772	3
1.5251	0.28071	3
1.8029	0.3166	3
1.9049	0.59517	3
2.1059	0.81261	3
1.0839	-0.17605	3
2.3101	0.80405	3
1.6674	0.36099	3
0.49417	-0.67497	3
2.1668	0.3643	3
1.6638	0.10307	3
1.9592	0.50216	3
2.6734	1.0503	3
1.8806	0.29192	3
1.159	-0.3998	3
2.1345	0.64294	3
1.6852	0.0051982	3
1.4225	0.0694	3
2.8233	1.5009	3
1.2467	-0.20908	3
1.34	-0.084026	3
1.3579	-0.096278	3
1.6047	-0.19211	3
1.4571	-0.095681	3
1.9558	0.50174	3
1.65	0.3101	3
2.1979	0.67376	3
1.1905	-0.43717	3
0.74189	-0.613	3
0.65434	-0.67016	3
1.6071	0.2163	3
1.286	-0.24852	3
0.50066	-0.87478	3
1.2389	-0.48556	3
1.7209	0.36616	3
2.1202	0.29201	3
0.50119	-0.81448	3
2.4655	1.031	3
0.86291	-0.27919	3
0.83441	-0.52586	3
1.3582	-0.079157	3
1.7686	0.63226	3
1.9246	0.67591	3
2.0366	0.57343	3
1.8165	0.64457	3
2.1214	1.0145	3
1.0756	-0.56509	3
2.2531	1.0682	3
0.90492	-0.73553	3
1.5096	-0.28147	3
1.2274	-0.51055	3
1.4897	0.062879	3
2.3979	0.83047	3
1.666	0.13986	3
0.95815	-0.47174	3
1.1417	-0.31306	3
0.44065	-1.0559	3
1.71	0.54801	3
1.759	0.024523	3
2.6033	1.3253	3
0.99239	-0.56971	3
1.4365	-0.25313	3
1.3284	-0.34944	3
1.2613	-0.26326	3
1.7556	0.13865	3
0.72712	-1.0178	3
0.84906	-0.90866	3
1.7056	0.13643	3
1.755	0.61247	3
1.8654	0.68833	3
1.2009	-0.37297	3
1.0698	-0.35713	3
2.6718	1.1067	3
1.1979	-0.43509	3
1.7895	0.067067	3
1.1893	-0.56369	3
1.6046	-0.09337	3
1.1273	-0.23639	3
2.0045	0.47692	3
1.4196	-0.24719	3
1.0874	-0.37869	3
2.332	0.73953	3
2.6076	0.96836	3
1.9775	0.54565	3
2.5301	0.96828	3
1.3285	-0.39205	3
1.0784	-0.5901	3
0.57403	-0.98056	3
1.4649	0.043628	3
0.79689	-0.83222	3
0.96913	-0.64325	3
1.0505	-0.40557	3
1.8922	0.36286	3
1.6076	0.51637	3
2.0872	0.71385	3
1.1286	-0.4178	3
0.34282	-1.1678	3
1.1767	-0.38076	3
1.6984	0.33532	3
1.0657	-0.37297	3
2.2003	0.73786	3
0.89076	-0.73311	3
1.658	-0.2271	3
1.6331	-0.17787	3
1.229	-0.28547	3
1.493	0.059828	3
2.0821	0.43912	3
0.82238	-0.45647	3
2.2047	0.62743	3
0.6621	-0.75097	3
2.0944	0.40381	3
1.988	0.50647	3
1.7289	0.51367	3
1.3815	-0.46448	3
1.6404	0.49422	3
2.1754	0.59577	3
1.5105	0.22729	3
1.2177	-0.38533	3
0.55253	-0.84083	3
-0.13585	-1.6115	3
2.3308	0.79569	3
2.0613	0.43176	3
0.81826	-0.26982	3
1.196	-0.72319	3
1.2404	0.10533	3
1.6099	0.22965	3
1.0006	-0.42587	3
2.0798	0.42768	3
1.4101	-0.14032	3
2.2487	0.7157	3
2.7904	1.142	3
0.81169	-0.65134	3
2.5927	1.0775	3
1.7702	0.074409	3
2.0064	0.30299	3
1.3975	-0.051912	3
1.0349	-0.54542	3
-0.35103	-1.5223	3
0.94657	-0.58473	3
1.2367	-0.14139	3
1.3458	-0.23216	3
1.6699	0.35161	3
1.2418	-0.46436	3
0.70472	-0.72186	3
0.77744	-0.95962	3
0.7582	-1.0361	3
1.7178	0.43448	3
1.7708	0.25861	3
1.8394	0.32866	3
1.4463	-0.035602	3
1.6135	-0.23645	3
1.4047	-0.32503	3
1.4695	-0.012907	3
0.9833	-0.55224	3
1.5232	0.069946	3
1.41	-0.52393	3
1.6056	0.11713	3
2.054	0.68258	3
0.85176	-0.60487	3
1.8876	0.66593	3
1.4695	-0.068025	3
1.5104	0.22603	3
1.2032	-0.07172	3
1.6161	0.18872	3
2.6021	1.1855	3
0.30629	-0.8974	3
2.047	0.72003	3
1.2007	-0.3914	3
0.98575	-0.85192	3
1.6932	0.20101	3
2.314	0.37083	3
0.029274	-1.1666	3
1.0472	-0.864	3
1.2245	-0.34007	3
0.91227	-0.37635	3
0.99539	-0.60835	3
0.92256	-0.41421	3
1.075	-0.46899	3
1.3994	-0.028886	3
1.7366	0.14257	3
1.7537	0.40312	3
1.4532	0.20861	3
2.0457	0.34717	3
2.7404	0.83485	3
1.164	-0.48142	3
0.54842	-0.8317	3
0.54921	-0.81112	3
1.1619	-0.55192	3
1.1655	-0.4587	3
1.7382	0.012298	3
1.1832	-0.21904	3
0.42087	-1.0395	3
1.5535	0.12276	3
1.2151	-0.30754	3
2.1113	0.46503	3
0.67424	-0.86113	3
0.26779	-1.1662	3
0.75789	-0.89134	3
0.87138	-0.57207	3
0.9326	-0.16922	3
0.71717	-0.96136	3
0.80748	-0.8393	3
1.7882	0.33849	3
1.6604	-0.12551	3
1.7636	0.229	3
0.72685	-0.58341	3
1.206	-0.45196	3
0.91449	-0.5126	3
0.91673	-0.77	3
1.8856	0.27822	3
2.0007	0.28364	3
1.4629	0.058028	3
0.2346	-1.3075	3
0.22277	-1.2424	3
1.5508	0.089349	3
0.81115	-0.54045	3
1.338	-0.35501	3
1.4273	-0.3016	3
0.030152	-1.5442	3
1.7877	0.096747	3
0.73262	-0.75144	3
1.1622	-0.14123	3
2.466	1.061	3
1.8842	0.19443	3
1.8182	0.54023	3
1.8392	0.1934	3
1.3738	-0.18088	3
0.74466	-0.58985	3
0.77117	-0.51695	3
0.90394	-0.47551	3
0.67934	-0.76713	3
0.96058	-0.59929	3
1.3349	-0.14869	3
0.92484	-0.71318	3
2.7297	0.84118	3
1.6422	0.17105	3
0.69432	-0.96655	3
2.0596	0.70858	3
1.5067	0.03664	3
2.0051	0.28438	3
0.79329	-0.70231	3
2.0688	0.56561	3
1.5898	-0.046354	3
2.7809	1.3957	3
1.4061	-0.028568	3
0.76154	-0.70688	3
2.4875	0.7952	3
1.1441	-0.0012095	3
1.927	0.50612	3
1.785	0.19277	3
1.1841	-0.34464	3
0.69737	-0.69797	3
0.90903	-0.63037	3
2.0418	0.49301	3
1.0123	-0.21463	3
1.799	0.27674	3
1.1501	-0.14704	3
1.9793	0.56664	3
2.1028	0.46889	3
1.6419	-0.1848	3
2.2192	0.67514	3
1.5414	-0.34253	3
1.6201	0.05249	3
0.58768	-0.67035	3
1.415	0.019698	3
1.9054	0.39762	3
1.6672	-0.008662	3
1.1977	-0.1897	3
1.5437	-0.041459	3
1.3462	-0.067925	3
1.7045	-0.20785	3
1.7663	0.33062	3
2.2727	0.94557	3
0.91913	-0.40358	3
0.7623	-0.91918	3
0.15152	-1.5642	3
1.7164	0.099862	3
2.0192	0.49178	3
3.0005	1.5997	3
1.289	-0.22077	3
1.5167	0.10793	3
1.7878	0.4812	3
1.6059	0.056032	3
1.1416	-0.26438	3
1.5146	0.052618	3
0.9962	-0.65897	3
1.4989	0.34436	3
2.1652	0.61818	3
0.72409	-0.82213	3
1.1946	-0.15904	3
0.92979	-0.83256	3
1.3259	-0.30934	3
2.1903	0.77537	3
1.8206	0.089745	3
2.1867	0.16384	3
1.4446	-0.14078	3
1.3654	0.0050665	3
2.1599	0.66061	3
2.095	0.57799	3
0.972	-0.70522	3
2.4456	0.86003	3
2.3571	0.83573	3
1.8326	0.38996	3
2.2177	0.65587	3


==> cigars_tar.csv <==
x	y	label
-0.029368	0.71574	1
-0.10374	1.0141	1
-0.067308	1.041	1
0.74516	-0.15846	1
0.020295	1.1637	1
0.26166	0.37247	1
-0.4075	2.5065	1
0.13902	0.38151	1
0.15743	0.80185	1
0.25717	0.19524	1
0.36208	0.18237	1
0.10913	0.51586	1
0.52027	-0.22272	1
0.14146	1.0103	1
0.29895	0.31076	1
0.83823	-0.63478	1
0.028656	0.53485	1
0.32473	0.22625	1
0.5027	-0.11478	1
0.17987	0.77706	1
0.26699	0.37163	1
0.30649	0.32791	1
-0.37518	2.3962	1
0.1777	0.16303	1
0.5073	-0.30392	1
-0.37925	2.2762	1
-0.19927	1.3102	1
0.26364	1.4654	1
0.44566	-0.3294	1
-0.51836	1.6446	1
0.40715	0.50125	1
0.45015	0.03366	1
0.32291	0.49745	1
-0.48153	1.6853	1
0.28237	0.69134	1
-0.0546	1.2591	1
-0.53364	2.4252	1
-0.3143	1.7283	1
0.33056	0.029696	1
0.60402	-0.10045	1
-0.096857	0.19362	1
-0.085151	1.7752	1
0.3473	0.87063	1
0.28703	0.35635	1
0.0076201	0.92288	1
0.24861	0.53604	1
0.45915	0.11384	1
0.71917	-0.75094	1
0.49748	0.25149	1
0.16222	0.35696	1
0.39395	0.050795	1
0.12184	0.61536	1
0.4799	-0.62161	1
0.4342	-0.14781	1
0.31668	0.40354	1
0.6287	-0.34183	1
0.2785	0.25914	1
0.20862	0.17418	1
-0.04255	1.1242	1
0.77742	-1.262	1
0.37352	-0.32218	1
0.071445	1.5981	1
-0.40443	2.5011	1
0.88782	-1.0854	1
0.15013	0.36352	1
0.82946	-0.55567	1
0.84226	-1.4565	1
0.12058	1.1775	1
0.57246	-0.54663	1
-0.058758	1.4468	1
0.010217	0.69319	1
0.064987	0.88882	1
-0.04345	1.3215	1
-0.33058	2.5639	1
0.26711	0.56015	1
0.22292	0.020718	1
-0.12124	2.3564	1
-0.38168	2.022	1
0.20141	1.0752	1
0.58882	-0.35406	1
0.39368	-0.13364	1
0.75186	-0.31883	1
0.088489	1.0997	1
0.40161	0.29565	1
0.20821	0.14181	1
0.21692	-0.0987	1
0.36683	-0.01592	1
0.34786	-0.15631	1
0.7469	-0.86651	1
-0.12946	1.5601	1
0.45614	-0.25662	1
0.14096	1.1714	1
0.073819	0.93383	1
0.29562	0.30199	1
0.46907	-0.24296	1
0.61796	-0.23607	1
0.42852	0.30495	1
0.0091184	0.63054	1
0.10158	1.2798	1
0.4716	0.16614	1
0.24998	-0.20253	1
-0.12942	0.57383	1
0.41533	0.25494	1
0.11107	0.75712	1
0.43934	-0.048558	1
0.17908	0.81764	1
0.73646	-1.022	1
0.01563	0.7791	1
0.24724	1.0575	1
0.1619	0.72439	1
-0.16266	1.437	1
0.21589	0.93609	1
0.37981	0.22197	1
0.035362	0.57409	1
0.18742	0.79088	1
0.52056	-0.34644	1
-0.27055	1.1572	1
0.223	0.12808	1
-0.26245	1.8675	1
0.21044	0.4661	1
0.45812	0.64765	1
0.162	0.68849	1
0.3858	0.14363	1
0.56305	-0.257	1
0.085294	1.588	1
0.060122	1.2555	1
0.6332	-0.33845	1
0.38591	-0.47804	1
0.041798	1.0213	1
-0.20403	1.717	1
0.74733	-0.38085	1
0.43599	-0.25599	1
0.15559	1.1504	1
0.45475	-0.36284	1
0.15197	1.3556	1
0.20909	0.69383	1
0.578	-0.52174	1
-0.048987	0.85067	1
0.77207	-0.53971	1
0.40745	0.27691	1
0.4421	-0.033487	1
0.51383	-0.94886	1
0.062506	0.71309	1
0.085349	1.2787	1
0.078557	0.75654	1
-0.2627	2.4003	1
0.31868	0.41836	1
-0.034365	1.0083	1
0.37648	0.53598	1
0.027994	1.363	1
0.33802	0.32091	1
0.24881	0.57909	1
0.29523	1.0243	1
0.071744	0.83234	1
0.20386	-0.032607	1
0.080927	1.427	1
0.5421	-0.93915	1
0.16625	0.8523	1
0.37468	-0.075416	1
0.45023	0.061496	1
0.61472	0.027977	1
0.19031	-0.16321	1
0.062377	1.1998	1
0.03324	0.67169	1
0.19407	0.58004	1
0.012841	1.2907	1
0.51463	-0.028898	1
0.068165	-0.16152	1
0.23418	0.06914	1
0.19965	0.90429	1
0.12854	0.48828	1
0.366	-0.17387	1
-0.10214	1.5758	1
-0.32459	1.7899	1
0.24045	0.51556	1
0.17357	0.24093	1
-0.010981	1.3238	1
0.34986	0.52574	1
0.4551	-0.3362	1
-0.059504	1.8813	1
0.41314	-0.63513	1
0.056566	0.82595	1
0.63361	-0.94163	1
-0.077739	0.71146	1
0.0025863	0.77085	1
0.076021	0.86479	1
0.10858	0.43913	1
0.37613	0.53203	1
0.41884	-0.32866	1
0.42291	0.59604	1
0.35855	-0.0050423	1
0.37449	0.10006	1
0.50609	-0.42113	1
0.23738	0.077181	1
0.069103	0.89179	1
0.86323	-0.80063	1
-0.14866	0.88585	1
-0.038039	1.2542	1
0.36984	-0.17095	1
0.31996	-0.3312	1
0.21993	0.35337	1
0.054691	0.33916	1
0.35834	0.073289	1
0.41191	0.3316	1
-0.49946	2.4355	1
0.27215	0.18775	1
0.20593	-0.079554	1
0.28212	0.45959	1
0.15576	0.4204	1
0.6437	-0.0029262	1
0.62886	-0.18895	1
-0.02378	0.98685	1
0.62883	-0.6335	1
0.2569	0.21715	1
0.33712	0.33757	1
0.42558	-0.63001	1
-0.14609	1.4871	1
0.47426	-0.50865	1
0.30028	0.19892	1
0.62064	-0.65685	1
0.1856	0.54106	1
-0.1042	1.4307	1
-0.079193	0.58998	1
0.23597	0.66747	1
0.40191	0.04491	1
0.13434	0.54542	1
0.087766	0.78577	1
-0.083781	1.298	1
0.15992	1.1187	1
-0.12942	0.87548	1
-0.15499	1.1142	1
0.01431	1.087	1
-0.37046	1.3256	1
0.17468	0.62643	1
-0.26168	1.4215	1
0.10335	0.95246	1
0.073802	0.81086	1
0.17835	1.0993	1
0.39242	0.19058	1
0.44721	-0.3018	1
0.24199	0.54725	1
-0.089855	1.0882	1
0.2283	0.37144	1
0.25013	0.2044	1
0.47657	0.31676	1
0.14338	0.92292	1
0.9903	-0.99257	1
0.23204	0.32834	1
0.33974	0.60028	1
0.096997	0.15074	1
0.65344	-0.31813	1
0.5458	-0.022657	1
0.52559	-0.18391	1
-0.14268	0.97159	1
0.4634	-0.38216	1
0.64479	-0.24159	1
0.84831	-1.2185	1
-0.23244	1.192	1
-0.18605	1.5821	1
0.58639	-0.33095	1
0.049098	1.21	1
0.349	-0.08987	1
0.42851	-0.10232	1
1.0204	-1.5722	1
0.14489	1.0582	1
-0.070952	1.2759	1
0.28873	0.75947	1
-0.28328	1.4575	1
0.081275	0.34587	1
0.25767	1.3691	1
0.68994	-0.96178	1
-0.02813	1.1228	1
0.8845	-1.0242	1
-0.050897	0.86183	1
-0.62048	2.9374	1
0.42762	-0.17418	1
-0.16342	1.8769	1
0.61877	-0.35235	1
0.067316	0.55611	1
-0.12487	1.3109	1
-0.033502	1.3796	1
0.3385	0.18315	1
0.080889	0.5265	1
-0.11112	1.5268	1
-0.28668	2.0095	1
-0.080841	0.74833	1
0.42498	-0.15617	1
-0.11512	0.79574	1
0.35937	-0.13106	1
1.3115	-1.46	1
0.20623	0.38007	1
-0.0046401	1.0233	1
-0.23629	1.515	1
-0.17121	1.5907	1
0.1222	0.34858	1
0.18808	0.30863	1
-0.027592	0.85856	1
0.37027	-0.31591	1
0.17541	1.1619	1
-0.10119	1.3112	1
0.70287	-0.35022	1
0.53008	-0.31947	1
-0.26545	1.8612	1
0.44765	-0.064462	1
0.50941	-0.4303	1
0.19754	0.34892	1
0.40462	0.45252	1
0.24003	0.53347	1
0.45594	-0.1113	1
-0.065039	0.62714	1
-0.10547	1.3915	1
-0.06745	1.38	1
-0.52796	2.2659	1
0.57614	0.0827	1
0.16057	0.95083	1
0.35281	-0.0086272	1
0.10006	0.62215	1
0.17677	0.11719	1
-0.09607	1.1759	1
0.28395	0.84203	1
0.34009	0.068869	1
0.10851	0.81891	1
0.28727	0.18052	1
0.34109	-0.086751	1
0.49874	-0.5329	1
0.13782	0.41347	1
0.48968	-0.39251	1
0.67371	-0.66221	1
0.17357	0.51588	1
0.70317	-0.60391	1
0.15046	0.89117	1
-0.33802	1.6773	1
0.55058	-0.84594	1
-0.022855	0.80209	1
0.34671	-0.42657	1
0.17353	0.066911	1
0.41523	0.44701	1
-0.11486	1.9674	1
0.4559	-0.71855	1
-0.064227	0.92098	1
-0.019744	0.61959	1
0.58023	-1.0986	1
0.38701	-0.0078807	1
-0.19651	1.4914	1
0.29428	-0.42759	1
0.13713	0.21669	1
0.39309	0.3267	1
0.00034941	1.1739	1
0.17942	0.94012	1
0.45475	-0.76073	1
0.20022	0.61262	1
0.31211	-0.074539	1
0.070737	0.97391	1
-0.25047	2.1533	1
-0.034282	1.197	1
0.17368	0.62681	1
0.93318	-1.1629	1
0.26977	0.035092	1
0.054879	1.0383	1
0.632	-0.22225	1
0.28536	0.011279	1
0.55032	-0.75884	1
-0.11213	0.78071	1
-0.063081	1.9309	1
0.33697	-0.16829	1
0.29204	0.17462	1
0.16179	1.0625	1
0.54732	-0.43068	1
-0.030871	0.41081	1
0.29673	-0.28563	1
0.47103	0.09461	1
-0.086173	1.2817	1
0.1238	0.70922	1
0.31453	0.44549	1
0.42957	-0.0010131	1
0.18289	0.63713	1
0.026495	0.76888	1
0.16606	0.060278	1
0.16814	0.61926	1
0.33829	-0.58932	1
0.29308	0.28975	1
0.13869	0.69221	1
0.18286	0.3998	1
-0.47427	2.4093	1
0.4911	-0.2718	1
0.36811	0.066754	1
-0.10011	1.1025	1
0.23887	0.65675	1
0.40106	0.13999	1
0.34307	-0.35147	1
0.37902	0.037045	1
0.20096	0.73269	1
-0.039944	0.97734	1
0.33726	0.65358	1
0.329	0.2334	1
0.22811	0.64884	1
0.099719	0.81711	1
0.20439	1.0146	1
0.26731	0.74672	1
0.084873	0.84857	1
0.59007	-1.2061	1
0.22594	0.31988	1
-0.13303	1.2262	1
-0.58665	2.1207	1
0.34442	0.07995	1
0.16641	0.69828	1
-0.15431	1.7145	1
0.16263	0.44868	1
0.30433	-0.11789	1
-0.054843	1.1757	1
0.49752	-0.59715	1
0.39511	-0.6809	1
0.067558	0.5216	1
0.3395	-0.16251	1
0.68589	-0.4267	1
0.56709	-0.99649	1
0.13208	0.61387	1
-0.27006	1.175	1
-0.010677	0.50742	1
0.65299	-0.92838	1
0.30786	0.40033	1
0.055542	1.0245	1
-0.029499	1.2886	1
0.15996	1.0282	1
-0.011809	1.38	1
-0.089543	0.9859	1
0.12512	1.4461	1
0.21131	0.60746	1
0.027487	0.65531	1
-0.016263	1.2319	1
0.10152	0.61945	1
-0.1572	1.1475	1
0.20497	0.36124	1
0.72916	-0.69105	1
0.22375	0.15825	1
0.4515	-0.38604	1
-0.058139	1.2712	1
0.30565	-0.075368	1
0.19954	-0.21998	1
0.18989	0.65165	1
0.401	0.8271	1
0.87289	-1.3772	1
0.24435	0.92784	1
0.48234	-0.11635	1
0.21313	0.57664	1
0.20565	0.68805	1
0.68104	-0.91191	1
0.26196	0.41475	1
0.36102	-0.57936	1
0.32943	0.027918	1
-0.053134	1.3519	1
0.083979	0.45799	1
0.30122	-0.2221	1
0.18092	0.7095	1
0.08314	0.57329	1
0.22277	0.40932	1
-0.0013907	1.0209	1
1.0864	-1.9222	1
0.1771	0.55505	1
0.1118	0.37337	1
0.54554	0.025353	1
0.31613	0.38811	1
0.51538	-0.16804	1
-0.29184	2.1269	1
0.18452	1.2359	1
0.2944	0.3685	1
-0.0099835	1.2875	1
0.72905	-0.015165	1
0.39523	-0.014174	1
-0.45354	2.5055	1
0.19879	0.11826	1
0.32983	-0.30013	1
0.12755	0.98996	1
0.39569	0.38985	1
-0.014306	0.82213	1
0.35777	1.0048	1
0.31337	0.3205	1
0.66857	-0.7471	1
0.13507	-0.19386	1
0.21298	1.2974	1
-0.12863	1.0068	1
0.21559	0.47783	1
0.7148	-0.84855	1
0.44485	-0.58316	1
0.086448	1.2715	1
-0.21546	1.5902	1
0.7005	-1.289	1
0.20437	0.42258	1
-0.05421	1.0102	1
-0.029294	1.0372	1
0.22446	0.38425	1
0.45005	-0.18269	1
0.59545	-0.39942	1
0.36653	-0.35532	1
-0.029564	0.26566	1
-0.075465	1.544	1
0.073425	0.82275	1
0.2967	0.5475	1
0.056096	0.99006	1
-0.13053	1.7754	1
-0.076246	-0.47604	2
0.458	-0.30749	2
-0.62031	-0.38576	2
0.95325	-0.17162	2
-0.63858	-0.50783	2
-1.1788	-0.59035	2
-1.9917	-1.1959	2
-0.32397	-0.63855	2
-0.55001	-0.81104	2
-1.0476	-0.48711	2
0.38571	-0.28755	2
-0.19492	-0.26598	2
-0.44512	-0.43995	2
1.368	0.28805	2
0.4781	-0.34992	2
-1.3193	-0.81201	2
-0.52741	-0.49238	2
-0.31193	-0.51116	2
0.26871	-0.33795	2
-0.14061	-0.20623	2
-0.086339	-0.63615	2
-0.0031014	-0.46233	2
-0.26384	-0.32739	2
-1.1481	-0.80269	2
-0.68154	-0.581	2
0.087123	-0.41226	2
-0.19312	-0.58388	2
0.28225	-0.31258	2
1.2782	-0.027061	2
-0.65451	-0.64867	2
0.82933	-0.084522	2
1.1016	0.0976	2
0.1689	-0.16719	2
-2.5374	-1.0281	2
0.88114	-0.1545	2
-0.48198	-0.59312	2
-0.75447	-0.81802	2
-0.438	-0.68404	2
-0.60938	-0.6234	2
-0.49102	-0.45012	2
-0.070791	-0.16442	2
0.21038	-0.36775	2
1.2945	0.10557	2
0.11703	-0.41069	2
0.29734	-0.35669	2
0.84664	0.075818	2
-1.0522	-0.80334	2
0.16169	-0.33994	2
1.3209	0.11946	2
0.49933	-0.11142	2
-0.024406	-0.45432	2
-0.51581	-0.47481	2
-0.48056	-0.55774	2
-0.53251	-0.53049	2
-0.82673	-0.90598	2
0.42688	-0.22829	2
-1.2465	-0.68262	2
0.54086	-0.21023	2
-0.47537	-0.4521	2
0.271	-0.28769	2
0.46284	-0.092239	2
-0.60339	-0.50682	2
-0.92445	-0.80497	2
1.4117	-0.11646	2
0.12437	-0.41467	2
-0.48385	-0.37215	2
0.46521	-0.40451	2
0.90378	0.033437	2
-1.6275	-0.88	2
0.85567	-0.31855	2
-1.0762	-0.55874	2
-0.32282	-0.5731	2
-1.2535	-0.71526	2
0.72433	-0.071963	2
-0.64407	-0.6163	2
-0.92938	-0.59673	2
0.70515	-0.19043	2
0.54815	-0.26009	2
0.70937	-0.18844	2
0.60975	-0.27597	2
0.61137	-0.26085	2
-0.071756	-0.31016	2
-1.1312	-0.7325	2
0.50593	-0.27103	2
-0.53376	-0.46077	2
-0.68199	-0.78056	2
0.98336	-0.26146	2
-0.81331	-0.38291	2
-0.95111	-0.82886	2
-1.0123	-0.68488	2
-0.41736	-0.466	2
-1.3441	-0.83249	2
0.18334	-0.3122	2
-0.78666	-0.83229	2
-1.4335	-0.65324	2
-1.5855	-0.91891	2
0.5332	-0.21815	2
-0.88875	-0.49239	2
-0.092792	-0.68271	2
-0.79904	-0.64806	2
-0.080264	-0.55416	2
-0.20014	-0.34766	2
-0.88355	-0.57635	2
0.6913	-0.093538	2
-1.1027	-0.70116	2
0.96521	-0.036999	2
-1.3201	-0.87144	2
0.73781	-0.11054	2
-0.12856	-0.51255	2
-0.051449	-0.35912	2
0.24512	0.042376	2
-0.091378	-0.36911	2
-1.5745	-0.92608	2
-1.0073	-0.44296	2
-0.8807	-0.67445	2
-0.79841	-0.47097	2
-0.019664	-0.49286	2
-1.0423	-0.53866	2
-1.1323	-0.8834	2
-0.36423	-0.18601	2
-1.0533	-0.70576	2
-0.18279	-0.29125	2
-0.44395	-0.44322	2
0.51341	-0.27108	2
-1.2835	-0.84881	2
0.92246	-0.28703	2
0.68633	-0.14288	2
-0.0062927	-0.23054	2
-1.5771	-0.997	2
-0.88673	-0.70894	2
0.17148	-0.41995	2
-0.90573	-0.8553	2
-1.0909	-0.74289	2
-0.17776	-0.63674	2
0.49777	-0.25938	2
-0.12967	-0.25033	2
0.50303	-0.022941	2
0.45651	0.13592	2
0.47206	-0.15449	2
0.9802	0.016653	2
-0.8035	-0.5614	2
0.81712	-0.13401	2
1.2743	-0.17314	2
0.17394	-0.30255	2
-0.48297	-0.54265	2
-0.49317	-0.44086	2
-0.89999	-0.82121	2
0.79919	-0.16311	2
0.42462	-0.19891	2
0.24803	-0.38575	2
0.0099747	-0.33716	2
1.4651	-0.057978	2
-0.82623	-0.74555	2
0.11711	-0.27577	2
-0.37075	-0.4343	2
-0.38456	-0.46232	2
-1.1694	-0.87163	2
0.12885	-0.28421	2
0.16572	-0.43931	2
0.96705	-0.14753	2
0.38874	-0.25834	2
0.32048	-0.13164	2
-1.0037	-0.9953	2
1.4687	0.14389	2
-1.0765	-0.62487	2
0.83075	-0.13849	2
-0.72231	-0.75326	2
0.44837	-0.13799	2
0.36184	-0.44111	2
0.045872	-0.47782	2
0.058135	-0.21052	2
-0.98894	-0.46168	2
-1.7277	-0.89645	2
-0.68882	-0.49895	2
1.4218	-0.16145	2
-0.19445	-0.5743	2
-1.1287	-0.94461	2
-0.26632	-0.28933	2
0.22527	-0.59105	2
-0.0057019	-0.45262	2
-0.2789	-0.25269	2
-0.070348	-0.47693	2
0.23857	-0.38718	2
0.90414	-0.26608	2
-0.043716	-0.38706	2
-0.94432	-0.67064	2
1.2753	-0.021852	2
0.079137	-0.4218	2
0.082203	-0.39099	2
-0.51161	-0.49456	2
1.4189	0.11506	2
-0.1825	-0.44924	2
-0.17635	-0.43352	2
-0.47438	-0.46625	2
0.53725	-0.1379	2
0.099413	-0.33343	2
-1.5571	-1.0394	2
-0.65359	-0.5	2
-0.61277	-0.58896	2
-1.6819	-1.0102	2
0.89864	-0.30754	2
-1.2059	-0.83799	2
0.0037764	-0.28601	2
1.9308	0.15876	2
-1.5463	-0.87903	2
-0.43344	-0.70799	2
-1.1269	-0.84219	2
-0.55041	-0.55068	2
0.25894	-0.43224	2
-1.0163	-0.49377	2
-0.53163	-0.44384	2
-0.38223	-0.54076	2
0.061163	-0.24444	2
-0.57886	-0.48108	2
0.10763	-0.37411	2
0.7227	-0.17289	2
-0.36601	-0.46863	2
-0.44468	-0.66281	2
-0.48136	-0.68039	2
-0.11821	-0.63875	2
-0.35891	-0.62574	2
-0.69165	-0.39183	2
-1.2403	-0.59445	2
0.17849	-0.40631	2
0.38477	-0.23164	2
-2.0508	-0.88077	2
1.2224	0.080751	2
0.8229	-0.12371	2
0.026906	-0.54018	2
1.2699	0.25348	2
-0.17247	-0.51417	2
-0.10136	-0.22382	2
-1.4839	-0.85249	2
1.2781	0.16512	2
-1.5811	-0.92094	2
-0.087499	-0.59034	2
-1.1787	-0.88412	2
0.55138	-0.23154	2
0.019961	-0.25013	2
-0.36079	-0.5704	2
-0.64655	-0.59786	2
-0.5316	-0.74398	2
2.0796	0.48021	2
-0.26809	-0.40439	2
-0.20409	-0.49729	2
0.5158	-0.072772	2
-0.15856	-0.41604	2
-1.0513	-0.65646	2
0.24286	-0.30504	2
-0.024333	-0.34401	2
0.76375	0.1183	2
-0.75596	-0.69177	2
-0.92718	-0.73699	2
0.064719	-0.17564	2
0.69026	-0.43239	2
1.7503	0.002763	2
-0.64599	-0.72569	2
-1.2953	-0.63169	2
0.041227	-0.37012	2
0.48803	-0.25849	2
-0.9554	-0.66961	2
-1.5892	-0.78029	2
-0.92428	-0.8181	2
0.57709	-0.32593	2
-1.021	-0.86754	2
-0.82946	-0.52092	2
-0.63018	-0.51007	2
0.7384	0.0219	2
-0.95189	-0.70262	2
0.23134	-0.15853	2
0.28424	0.016925	2
-0.44605	-0.55583	2
-0.44028	-0.47394	2
-1.4536	-0.81521	2
-0.70864	-0.41023	2
1.881	0.35849	2
0.83305	-0.056173	2
-0.55463	-0.54242	2
-0.58661	-0.49728	2
-1.3008	-0.67804	2
0.33291	-0.23292	2
-0.29069	-0.59279	2
-0.11598	-0.42744	2
-0.33364	-0.42857	2
-0.37047	-0.34731	2
1.0138	0.15055	2
-0.87814	-0.68588	2
0.21635	-0.32496	2
-0.58736	-0.53201	2
1.1583	0.097571	2
-1.4028	-1.0094	2
0.22522	-0.18595	2
-1.1223	-0.92317	2
-0.43684	-0.44847	2
-0.56224	-0.5528	2
-0.98737	-0.43633	2
-0.091231	-0.4723	2
-0.12895	-0.5023	2
-0.74965	-1.0138	2
-0.20616	-0.45348	2
-1.3692	-0.89195	2
1.457	-0.0094429	2
-0.76425	-0.51009	2
0.023512	-0.30283	2
0.31888	-0.095856	2
0.26534	-0.38436	2
-0.64708	-0.41355	2
0.7267	-0.093012	2
0.016791	-0.20395	2
0.23423	-0.27153	2
0.0914	-0.28173	2
-2.013	-1.0288	2
-0.072921	-0.30476	2
-1.1377	-0.8067	2
0.16722	-0.35804	2
0.6704	-0.32081	2
0.16132	-0.26673	2
0.69659	-0.24883	2
0.12817	-0.23629	2
-0.1873	-0.65646	2
0.59264	0.011627	2
-1.0842	-0.53701	2
-0.034779	-0.48454	2
0.304	-0.30715	2
-0.78586	-0.63496	2
0.086489	-0.26066	2
-1.5123	-0.84873	2
-0.36465	-0.64963	2
-0.46818	-0.36115	2
-0.46446	-0.59201	2
1.3093	0.15331	2
0.62997	-0.29934	2
-1.0077	-0.69118	2
0.20763	-0.34368	2
0.43332	-0.26714	2
-1.3784	-0.74453	2
1.0794	-0.040506	2
-0.65961	-0.48903	2
-0.17873	-0.54429	2
0.027253	-0.49127	2
-0.17175	-0.46038	2
0.22274	-0.5502	2
0.50755	-0.43279	2
0.31282	-0.25829	2
-1.5941	-0.84557	2
-0.52948	-0.69177	2
0.93836	-0.10332	2
-0.28964	-0.76228	2
-0.63798	-0.58299	2
-0.80097	-0.56343	2
0.7155	-0.10142	2
0.1203	-0.21633	2
-0.26081	-0.49442	2
-0.41371	-0.37789	2
-0.22494	-0.23389	2
0.74468	-0.33945	2
-0.39536	-0.59035	2
0.046094	-0.1796	2
0.94241	0.0084724	2
-0.5296	-0.60169	2
0.61631	-0.14782	2
0.37059	-0.13649	2
-1.062	-0.66712	2
-0.40348	-0.61869	2
0.68956	0.092236	2
-1.359	-0.97015	2
-0.074694	-0.69774	2
-0.90279	-0.77041	2
-0.5541	-0.48583	2
0.20958	-0.41026	2
0.25524	-0.3423	2
0.51422	-0.1692	2
-0.6219	-0.57096	2
-0.25477	-0.31098	2
0.20899	-0.32943	2
1.4238	0.07985	2
0.41492	-0.064297	2
0.10056	-0.12831	2
0.082812	-0.4083	2
-0.64956	-0.70978	2
-0.58581	-0.45934	2
0.25831	-0.19234	2
-1.764	-0.863	2
-1.1473	-0.78929	2
-0.83079	-0.54497	2
0.31879	-0.24725	2
0.40369	-0.031263	2
0.29074	-0.3217	2
-1.0131	-0.70666	2
-0.48094	-0.61282	2
-0.18112	-0.52619	2
-1.3033	-0.90112	2
-1.0621	-0.62075	2
0.0078453	-0.21368	2
-0.74172	-0.52777	2
-0.059018	-0.35943	2
-0.26746	-0.55372	2
-0.70832	-0.60464	2
1.5003	0.033407	2
0.8797	-0.20525	2
-0.89364	-0.66917	2
0.15104	-0.29045	2
-0.49188	-0.66561	2
-1.4605	-0.88155	2
-0.58743	-0.72965	2
0.3176	-0.37776	2
-0.007212	-0.31998	2
-2.6166	-1.3633	2
0.29365	-0.343	2
0.64398	-0.3241	2
-0.40054	-0.33591	2
-0.53338	-0.73071	2
-0.78624	-0.58836	2
-1.8134	-1.1025	2
0.42216	-0.13253	2
0.70596	-0.046202	2
-0.26662	-0.46619	2
-0.32982	-0.53864	2
-0.11515	-0.31217	2
-0.79165	-0.52492	2
-0.22133	-0.47412	2
-0.14943	-0.4388	2
-0.9958	-0.75536	2
-0.9807	-0.52461	2
-0.22419	-0.49369	2
-1.0291	-0.40602	2
-0.15661	-0.36296	2
0.7352	-0.34456	2
-0.2638	-0.44066	2
-1.7119	-1.1146	2
0.35311	-0.088316	2
-0.87817	-0.6535	2
-0.32002	-0.29362	2
-0.82149	-0.52111	2
-0.53004	-0.50195	2
-1.6813	-0.88027	2
0.64137	-0.28278	2
-0.151	-0.58097	2
-0.87445	-0.7659	2
-1.0495	-0.56098	2
-0.19168	-0.35171	2
-0.20898	-0.46613	2
-1.7811	-1.202	2
-0.61875	-0.42763	2
-0.31616	-0.82995	2
-1.4115	-0.85142	2
-0.10495	-0.37481	2
-1.2887	-0.695	2
-0.63834	-0.42629	2
-0.16088	-0.4888	2
-0.40831	-0.31453	2
-0.35902	-0.39499	2
0.045917	-0.40881	2
-0.66855	-0.81843	2
-1.0594	-0.55399	2
0.21841	-0.42465	2
0.2324	-0.27957	2
0.23721	-0.43616	2
-0.17413	-0.31247	2
0.54912	-0.12206	2
0.047522	-0.46802	2
0.61362	-0.08566	2
-0.96605	-0.58304	2
0.27241	-0.23841	2
0.0051186	-0.35436	2
-0.18619	-0.55622	2
2.1163	0.25868	2
-0.6597	-0.36182	2
-1.817	-1.0758	2
-0.63918	-0.39549	2
0.29055	-0.33533	2
-1.7319	-0.99455	2
-0.46469	-0.77132	2
1.1693	-0.1047	2
-2.6016	-1.4089	2
0.68122	-0.079455	2
0.29152	-0.21491	2
0.078584	-0.18889	2
0.48961	-0.44211	2
-0.014001	-0.46182	2
0.082935	-0.23478	2
0.72573	-0.18704	2
-1.1357	-0.74469	2
-0.16122	-0.48217	2
0.56505	-0.13986	2
0.74113	-0.16638	2
-0.4048	-0.5365	2
0.17333	-0.1847	2
-0.79571	-0.64396	2
-1.2073	-0.55086	2
1.003	-0.24557	2
0.2835	-0.093243	2
0.43265	-0.32847	2
-0.35951	-0.57299	2
0.030436	-0.43014	2
0.53759	-0.28794	2
0.58517	-0.11259	2
1.1074	0.10732	2
-1.2229	-0.97334	2
-0.48158	-0.33872	2
-0.85586	-0.51091	3
-0.42043	-2.3535	3
-0.87097	-1.504	3
-0.96702	-0.66761	3
-0.93017	-0.75866	3
-0.85461	-0.87933	3
-0.50904	-1.3349	3
-0.94347	-0.74614	3
-1.0303	-0.37704	3
-0.73043	-0.57276	3
-0.84638	-0.64742	3
-0.31258	-1.7553	3
-0.43401	-1.4369	3
-0.53421	-1.4779	3
-0.77709	-0.65032	3
-0.7764	-0.96349	3
-1.0483	-0.72392	3
0.021801	-3.0071	3
-0.80974	-0.22274	3
-0.50143	-1.1215	3
-0.46057	-2.5186	3
-0.58472	-1.7387	3
-0.6354	-0.93632	3
-0.67472	-1.2576	3
-0.72805	-1.5723	3
-1.1482	-0.19802	3
-0.54092	-1.3233	3
-0.68751	-0.73511	3
-0.39483	-2.8558	3
-0.73144	-1.7148	3
-0.8612	-1.0961	3
-0.77377	-0.33925	3
-0.64912	-1.3103	3
-0.82347	-1.1905	3
-0.92167	-0.65697	3
-0.43518	-2.1481	3
-0.53968	-2.2928	3
-1.0563	-0.55567	3
-0.67492	-1.3133	3
0.028539	-3.1839	3
-0.4684	-2.2881	3
-0.33273	-2.328	3
-0.8191	-1.2333	3
-0.58045	-2.1186	3
-0.81286	-0.45304	3
-0.65923	-1.4326	3
-0.11371	-3.1166	3
-0.60119	-2.1076	3
-0.64916	-1.717	3
-0.43075	-1.8305	3
-0.39878	-1.7306	3
-1.2148	0.044596	3
-0.17727	-2.214	3
-1.1641	0.093619	3
-0.31364	-2.338	3
-1.3395	-0.14862	3
-0.28915	-1.9556	3
-0.60741	-1.1879	3
-0.39311	-1.982	3
-0.83426	-1.0256	3
-1.1325	-0.0567	3
-0.61321	-1.0857	3
-0.7719	-0.88088	3
-0.87516	-0.61947	3
-0.67346	-1.3953	3
-0.64164	-1.5035	3
-0.36191	-2.5654	3
-0.39132	-2.2559	3
-0.62036	-1.8983	3
-0.14276	-2.1669	3
-0.19484	-2.1335	3
-0.20572	-2.318	3
-1.0059	-0.092923	3
-1.0152	-0.25387	3
-0.83959	-0.8622	3
-0.38509	-2.0236	3
-0.87119	-1.0405	3
-0.6952	-1.7455	3
-0.82007	-1.2501	3
-0.94049	-0.50095	3
-0.66216	-1.525	3
-0.43482	-1.8147	3
-0.76395	-0.4761	3
-0.68604	-1.2468	3
-0.62402	-1.132	3
-0.78553	-0.84717	3
-0.49361	-1.379	3
-1.0222	-0.56859	3
0.33806	-4.234	3
-0.72511	-1.2345	3
-0.70608	-1.1439	3
-0.8374	-0.98677	3
-1.0488	-0.76154	3
-0.26119	-1.9134	3
-0.83576	-0.30958	3
-1.0187	-0.60829	3
-0.91328	-0.25806	3
-0.29592	-2.1888	3
-0.91189	-0.67833	3
-0.6522	-2.5088	3
-0.58047	-1.5509	3
-0.67673	-1.5148	3
-0.45126	-1.9504	3
-1.3198	0.89184	3
-0.25841	-2.1697	3
0.043675	-3.887	3
-0.31743	-2.2126	3
-0.83053	-0.57999	3
-0.25734	-2.1916	3
-0.93392	-0.95048	3
-0.63276	-1.6931	3
-0.66841	-1.5799	3
-0.5145	-1.2949	3
-0.040331	-2.7382	3
-0.85396	-0.94977	3
-1.0532	-0.04404	3
-0.96204	0.24687	3
-0.76847	-0.8173	3
-1.0282	-0.21421	3
-0.61572	-1.2698	3
-0.28165	-2.0628	3
-0.58064	-1.6848	3
-0.33133	-3.1204	3
-0.54168	-1.5947	3
-0.52518	-1.5777	3
-0.96396	-0.56453	3
-0.63734	-1.1791	3
-0.65231	-1.7219	3
-1.146	0.10655	3
-0.68491	-0.99191	3
-0.71641	-1.034	3
-0.62506	-1.577	3
-0.81301	-0.84224	3
-0.59575	-1.2188	3
-1.132	-0.091582	3
-0.68487	-1.4099	3
-1.0126	-0.914	3
-0.69656	-1.9528	3
-1.0529	-0.43475	3
-0.89692	-1.0145	3
-0.95944	-0.24484	3
-0.79076	-0.72974	3
-1.0511	-0.34693	3
-0.64241	-1.4346	3
-0.47461	-1.8347	3
-0.5491	-1.6285	3
-0.50876	-1.3242	3
-0.35507	-1.7664	3
-0.75848	-1.3111	3
-0.8278	-0.88927	3
-0.67537	-1.462	3
-0.42223	-1.7151	3
-0.91375	-0.98826	3
-0.56442	-1.9614	3
-1.1552	0.29772	3
-1.0699	-0.9203	3
-1.2914	0.52419	3
-0.48548	-1.9376	3
-0.98632	-1.035	3
-0.48323	-1.677	3
-0.61856	-1.6668	3
-0.36494	-2.0509	3
-0.45154	-1.8024	3
-0.59477	-1.8119	3
-0.24034	-2.2348	3
-0.30351	-2.2291	3
-0.56699	-0.97063	3
-1.1721	-0.41485	3
-0.56772	-1.526	3
-0.51022	-1.4777	3
-0.25409	-3.161	3
-0.94134	-0.55357	3
-0.65673	-2.244	3
-0.56684	-1.7982	3
-0.95509	-0.1872	3
-0.59255	-1.9849	3
-0.76845	-0.71889	3
-1.0275	-0.90858	3
-1.0424	-0.37311	3
-0.71226	-1.7896	3
-0.89337	-0.87425	3
-0.48113	-1.9682	3
-0.74873	-0.64485	3
-0.87483	-1.1104	3
-0.74695	-1.5257	3
-0.73112	-0.64022	3
-0.29622	-2.2855	3
-0.81288	-0.66975	3
0.18085	-3.5741	3
-0.41938	-1.6118	3
-0.41905	-1.5939	3
-0.98661	-0.63485	3
-0.71958	-1.1091	3
-0.21844	-2.7228	3
-0.76742	-1.9717	3
-0.53956	-2.2337	3
-1.041	-0.39602	3
-0.20174	-2.3248	3
-1.2541	0.060501	3
-0.84544	-0.53361	3
-1.1088	0.2623	3
-0.83627	-1.0564	3
-1.0862	-0.28821	3
-1.1082	-0.051402	3
-0.73111	-1.5977	3
-1.1016	-0.43843	3
-0.54094	-1.8682	3
-0.82983	-1.2699	3
-0.94466	-1	3
-0.72269	-0.98785	3
-0.72903	-1.1934	3
-0.36892	-1.386	3
-0.87705	-0.42833	3
-0.85671	-1.0494	3
-0.34376	-2.1986	3
-0.81071	-1.313	3
0.098779	-2.6461	3
-0.47027	-2.0986	3
-0.93944	-0.95087	3
-0.88894	-0.60751	3
-0.76314	-1.1811	3
-0.74749	-1.3507	3
-0.74014	-0.76351	3
-0.27352	-2.5415	3
-0.80027	-1.2941	3
-0.62875	-1.4937	3
-1.2865	0.17089	3
-0.217	-2.6095	3
-0.77136	-1.2341	3
-0.38058	-2.2513	3
-0.83464	-1.0574	3
-1.2363	-0.036112	3
-1.394	-0.032915	3
-0.65646	-1.5795	3
-1.1115	-0.11855	3
-1.1388	0.41375	3
-0.91906	-0.48563	3
-0.63403	-1.1543	3
-0.54221	-0.86753	3
-0.5305	-1.4486	3
-1.4419	0.00054729	3
-0.8696	-1.3798	3
-0.36595	-2.0149	3
-0.42858	-1.4679	3
-1.2407	-0.14367	3
-0.46808	-2.5278	3
-0.63448	-1.7146	3
-1.0403	-0.19425	3
-0.64924	-1.4925	3
-0.87512	-0.37381	3
-0.90176	-0.70928	3
-0.78507	-1.4154	3
-0.58905	-1.867	3
-0.32298	-1.8022	3
-0.69621	-1.4303	3
-0.85895	-0.62741	3
-1.069	-0.71093	3
-0.79525	-0.74719	3
-0.58926	-2.3605	3
-0.49176	-1.0672	3
-0.75223	-0.73638	3
-0.69466	-1.2453	3
-0.79928	-1.1665	3
-0.72863	-1.5223	3
-0.53068	-1.9788	3
-0.66049	-1.3089	3
-0.71912	-1.6588	3
-0.51193	-0.99463	3
-0.8973	-0.81335	3
-0.29473	-1.9467	3
-0.907	-0.80885	3
-0.72073	-0.95176	3
-0.9098	-1.2373	3
-0.74544	-0.73634	3
-0.44142	-2.0497	3
-0.9663	-0.68273	3
-0.60333	-0.95499	3
-0.44565	-1.9083	3
-0.81848	-1.1103	3
-0.53137	-1.4556	3
-1.103	-0.53432	3
-0.62208	-0.68316	3
-0.88975	-0.83696	3
-0.74129	-1.2571	3
-0.77162	-1.0928	3
-0.61883	-1.7019	3
-0.6664	-0.91526	3
-0.61714	-0.77311	3
-0.50664	-1.5996	3
-1.2492	0.20957	3
-0.36419	-2.2956	3
-0.82682	-0.58911	3
-1.194	0.0074139	3
-1.1056	0.13782	3
-0.90883	-1.1653	3
-0.39067	-1.8307	3
-0.4438	-1.8098	3
0.065647	-3.0308	3
-0.64908	-1.6595	3
-0.79261	-0.59618	3
0.13786	-3.1517	3
-0.64069	-1.1683	3
-0.1895	-2.5291	3
-0.92225	-0.54649	3
-0.59344	-1.5715	3
-0.50257	-1.712	3
-0.88208	-1.0579	3
-0.18754	-2.5733	3
-1.1185	0.32284	3
-0.88922	-0.88889	3
-0.60494	-1.7132	3
-0.68727	-1.21	3
-0.87048	-1.1474	3
-0.045953	-2.7886	3
-0.27778	-2.8011	3
-0.54892	-1.4168	3
-0.54088	-1.5548	3
-0.32151	-1.6932	3
-0.91321	-0.65078	3
-0.81539	-0.60451	3
-0.87709	-0.77253	3
-1.0271	-0.29307	3
-0.72064	-1.3215	3
-0.57015	-1.9248	3
-0.58758	-1.2855	3
-0.58672	-1.6936	3
-0.172	-2.1313	3
-0.36888	-1.509	3
-0.87979	-0.33833	3
-0.88394	-1.25	3
-0.61578	-1.3366	3
-0.65266	-0.81759	3
-0.91079	-0.11761	3
-0.8172	-0.59035	3
-1.1201	-0.42332	3
0.050675	-2.8312	3
-0.7192	-1.3098	3
-1.0488	-0.38463	3
-0.42863	-1.6009	3
-0.58108	-1.909	3
-0.33516	-1.7116	3
-0.60641	-1.4111	3
-0.62927	-1.5798	3
-0.50499	-1.3595	3
-0.97825	-0.9166	3
-0.76526	-0.50841	3
-0.13807	-2.3644	3
-1.3922	0.67158	3
-0.33798	-2.7568	3
-0.46139	-1.6525	3
-1.0144	-0.82758	3
-0.84976	-1.1091	3
-0.9718	-0.60217	3
-0.40402	-1.9124	3
-0.98579	-0.39587	3
-0.99822	0.27627	3
-0.42853	-2.3699	3
-0.7718	-1.5604	3
-0.75471	-1.3238	3
-0.16167	-2.7956	3
-0.69809	-1.567	3
-0.90338	-0.64353	3
-0.76134	-1.0525	3
-0.90208	-0.61165	3
-0.22207	-2.6471	3
-0.53988	-2.024	3
-0.78547	-1.3677	3
-1.1642	-0.033797	3
-0.58399	-1.499	3
-0.50066	-1.5761	3
-0.57781	-1.2127	3
-1.1964	0.050962	3
-0.18617	-2.8289	3
-0.83981	-0.89904	3
-0.44704	-2.2275	3
-0.3718	-1.5225	3
-0.65861	-1.1836	3
-0.83245	-0.71607	3
-0.53825	-1.5117	3
-1.143	0.3713	3
-0.71847	-1.3892	3
-0.62812	-2.1944	3
-0.85245	-0.92403	3
-0.27041	-2.3952	3
-0.76167	-1.747	3
-0.56227	-1.58	3
-0.37832	-2.577	3
-0.8959	-0.9473	3
-1.1256	-0.54928	3
-0.30854	-1.6992	3
-0.88282	-0.19826	3
-1.1248	-0.44813	3
-0.6233	-1.9878	3
-0.037259	-3.1344	3
-0.55364	-1.696	3
-0.4711	-1.5877	3
-0.48884	-2.0051	3
-0.7204	-1.6508	3
-0.53653	-1.3815	3
-0.61015	-1.2444	3
-0.84868	-0.45692	3
-0.28241	-2.4561	3
-0.37838	-1.6664	3
-1.2403	-0.29532	3
-0.69848	-1.1173	3
-0.6692	-1.8058	3
-0.68955	-1.6878	3
-0.35957	-2.2743	3
-0.82341	-0.88083	3
-0.93012	-0.82523	3
-0.50414	-1.6815	3
-0.5511	-1.6562	3
-0.54513	-1.9284	3
-0.81477	-1.2658	3
-0.54979	-1.7456	3
-0.53136	-1.8846	3
-0.75028	-0.56263	3
-0.65154	-1.5782	3
-0.66637	-1.8145	3
-0.49918	-2.2913	3
-0.7163	-0.84423	3
-0.722	-0.86864	3
-0.83825	-1.2322	3
-0.90395	-0.26015	3
-1.1864	-0.21548	3
-0.35796	-2.5988	3
-0.97879	-0.59915	3
-1.2361	-0.54465	3
-0.84823	-0.71833	3
-0.76999	-0.2747	3
-0.9835	-1.1355	3
-0.94824	-0.061752	3
-0.38863	-2.2482	3
-1.3688	0.50425	3
-0.58431	-1.8964	3
-0.43648	-1.919	3
-0.44772	-1.9373	3
-0.61522	-0.71716	3
-1.1203	0.14992	3
-0.46014	-2.0626	3
-0.10122	-2.2534	3
-0.70956	-0.97397	3
-1.2672	-0.3162	3
-0.72426	-0.94962	3
-0.31568	-1.9102	3
-0.37621	-1.3716	3
-0.54713	-2.1231	3
-0.61041	-1.1561	3
-0.73026	-0.79762	3
-1.0248	-0.69845	3
-0.384	-1.5115	3
-0.90804	-1.4623	3
-0.40759	-1.8234	3
-0.94538	-1.0715	3
-1.0428	-0.76309	3
-0.99642	-0.28367	3
-0.69467	-0.89547	3
-0.24123	-1.9549	3
-0.38442	-2.0656	3
-0.95099	-0.7969	3
-1.5743	0.68207	3
-1.1455	-0.12224	3
-0.78634	-1.1544	3
-0.90805	-0.6752	3
-0.79216	-1.3707	3
-0.486	-1.7345	3
-0.57159	-1.7506	3
-0.66769	-1.6645	3
-0.68509	-0.73348	3
-0.67033	-1.9732	3
-0.77461	-0.675	3
-0.30167	-2.2456	3
-0.53909	-1.0699	3
-0.62726	-1.1579	3
-0.43433	-2.4366	3
-0.70582	-1.4354	3
-0.47113	-2.043	3
-0.70537	-0.99394	3
-0.58917	-2.1708	3
-0.94884	-0.9834	3
-0.38765	-2.812	3
-0.4901	-1.405	3
-1.0861	-0.55389	3
-0.5537	-1.5659	3
-0.64417	-1.3357	3
-0.47512	-2.2716	3
-0.52984	-1.5809	3
-0.45472	-1.9779	3
-0.91311	-1.2272	3
-0.51434	-2.2155	3
-0.54669	-1.556	3
-0.28931	-2.5895	3
-0.4008	-1.3854	3
-0.8073	-1.5718	3
-0.33736	-2.071	3
-0.62501	-0.86863	3
-0.90511	-0.75271	3
-0.52364	-2.424	3
-0.6988	-1.1644	3
-0.84302	-1.1387	3


==> emg_example_data.csv <==
angles	point_1_1	point_1_2	point_1_3	point_1_4	point_1_5	point_1_6	point_1_7	point_1_8	point_1_9	point_1_10	point_1_11	point_2_1	point_2_2	point_2_3	point_2_4	point_2_5	point_2_6	point_2_7	point_2_8	point_2_9	point_2_10	point_2_11	point_3_1	point_3_2	point_3_3	point_3_4	point_3_5	point_3_6	point_3_7	point_3_8	point_3_9	point_3_10	point_3_11
0	0.66656	0.51683	0.77903	0.74199	0.72458	0.36828	0.69405	0.55579	0.66676	0.54689	0.68735	0.17836	0.25993	0.28395	0.23373	0.084087	0.15251	0.068671	0.24022	0.32926	0.14872	0.058562	0.93354	0.9083	0.93756	1	0.80999	0.85872	0.7004	0.97829	1	0.97748	0.79387
0.7854	0.29304	0.14868	0.44707	0.28415	0.24894	0	0.33461	0.10322	0.38662	0.32134	0.12342	0.14416	0.26283	0.26987	0.23542	0.0098967	0	0	0	0.14384	0.10245	0.053429	1	1	1	0.97202	1	1	1	1	0.97808	1	1
1.5708	0.017418	0	0.10819	0.0043642	0	0.019216	0.041885	0	0.091685	0.084726	0	1	1	1	1	1	1	1	1	1	1	1	0.53843	0.51216	0.52487	0.80931	0.5357	0.60969	0.5329	0.55878	0.72365	0.70172	0.47633
2.3562	0	0.030286	0.031975	0.032261	0.070033	0.044326	0.024234	0.014237	0.051495	0.059832	0.027692	0.4803	0.53296	0.78752	0.76312	0.38857	0.40108	0.45199	0.6136	0.51277	0.55186	0.19421	0.31823	0.21291	0.37028	0.1837	0.20571	0.28584	0.2044	0.34862	0.30364	0.26914	0.2768
3.1416	0.012948	0.060152	0	0	0.078459	0.020554	0	0.0099883	0	0	0.026009	0.044881	0.14292	0.36959	0.23479	0	0.039071	0.1672	0.01012	0	0	0	0.1222	0.014249	0.063219	0	0	0.080155	0	0.040026	0.013901	0	0.011653
3.927	0.63732	0.73255	0.96445	0.65775	0.83506	0.63289	0.91365	0.59381	0.77942	0.74005	0.67388	0.054496	0	0	0	0.15715	0.051402	0.24086	0.15821	0.035158	0.21983	0.00091254	0.10015	0.03533	0.056476	0.066544	0.034914	0.11171	0.070029	0.012095	0	0.046242	0.0014047
4.7124	0.58036	0.62159	0.58277	0.48274	0.72165	0.54753	0.58576	0.53685	0.64326	0.57931	0.53221	0	0.064547	0.26374	0.15196	0.12099	0.14902	0.23627	0.25157	0.2628	0.28668	0.11813	0.065424	0.026244	0.038644	0.052153	0.046672	0.07057	0.049892	0	0.00053757	0.031226	0
5.4978	1	1	1	1	1	1	1	1	1	1	1	0.10289	0.19338	0.34565	0.058381	0.16008	0.23385	0.2375	0.27167	0.15356	0.36259	0.09892	0	0	0	0.012509	0.052733	0	0.032398	0.0039312	0.010477	0.026774	0.0058303
0	0.66656	0.51683	0.77903	0.74199	0.72458	0.36828	0.69405	0.55579	0.66676	0.54689	0.68735	0.17836	0.25993	0.28395	0.23373	0.084087	0.15251	0.068671	0.24022	0.32926	0.14872	0.058562	0.93354	0.9083	0.93756	1	0.80999	0.85872	0.7004	0.97829	1	0.97748	0.79387


==> emg_example_data_shifted.csv <==
angles	point_1_1	point_1_2	point_1_3	point_1_4	point_1_5	point_1_6	point_1_7	point_1_8	point_1_9	point_1_10	point_1_11	point_2_1	point_2_2	point_2_3	point_2_4	point_2_5	point_2_6	point_2_7	point_2_8	point_2_9	point_2_10	point_2_11	point_3_1	point_3_2	point_3_3	point_3_4	point_3_5	point_3_6	point_3_7	point_3_8	point_3_9	point_3_10	point_3_11
0	0.50696	0.27734	0.54076	0.46478	0.46866	0.25946	0.52572	0.38036	0.41275	0.33179	0.2762	0.15684	0.40359	0.42586	0.36144	0.13171	0.090143	0	0.074743	0.1429	0.054171	0	0.83541	0.74977	0.75291	0.79928	0.85966	0.78609	0.74378	0.86683	0.75923	0.98897	0.67822
0.7854	0.18055	0.042687	0.25093	0.059213	0.0048985	0	0.14604	0.038513	0.18462	0.13609	0.053856	0.76135	0.78824	0.90894	0.87222	0.53011	0.45989	0.63251	0.60364	0.63424	0.48339	0.72533	1	1	1	1	1	1	1	1	1	1	1
1.5708	0.018001	0	0.059149	0	0	0.020242	0.0219	0	0.038769	0.028128	0	1	1	1	1	1	1	1	1	1	1	1	0.26986	0.31171	0.30711	0.4772	0.27466	0.38804	0.27584	0.36161	0.37085	0.43932	0.18928
2.3562	0	0.028481	0	0.0021141	0.026211	0.012789	0	0.011364	0	0	0.012565	0.50041	0.59567	0.86865	0.69429	0.28415	0.086302	0.16508	0.35751	0.33483	0.35479	0.21007	0.27932	0.17123	0.23313	0.073653	0.12006	0.24884	0.12412	0.25472	0.1665	0.14499	0.18927
3.1416	0.56866	0.67819	0.92169	0.62092	0.56798	0.41133	0.66837	0.56858	0.6559	0.59079	0.50367	0	0	0	0	0.11455	0	0.15392	0.086256	0	0.14713	0.20487	0.11471	0.070129	0.062937	0.05133	0.0016301	0.12881	0.073911	0	0.0062945	0.015384	0
3.927	0.53179	0.72172	0.60202	0.55659	0.75313	0.56595	0.80568	0.50794	0.60219	0.42401	0.51088	0.053292	0.28421	0.048519	0.038689	0	0.0096402	0.099433	0	0.22339	0.039721	0.050897	0.090068	0.047064	0.039113	0.038119	0	0.11955	0.050043	0.0084915	0	0.0091771	0.0038991
4.7124	0.79731	0.67752	0.72956	0.46944	0.56225	0.73	0.65755	0.8792	0.80345	0.55699	0.69892	0.10244	0.4638	0.36929	0.17514	0.094706	0.046729	0.081307	0.27038	0.37083	0	0.15588	0.056207	0.029457	0.026882	0.027717	0.0075825	0.076075	0.025303	0.0063028	0.0079633	0	0.011095
5.4978	1	1	1	1	1	1	1	1	1	1	1	0.19653	0.37026	0.54776	0.25279	0.035156	0.12929	0.070207	0.3291	0.29239	0.29312	0.24397	0	0	0	0	0.023271	0	0	0.02279	0.027163	0.01353	0.029049
0	0.50696	0.27734	0.54076	0.46478	0.46866	0.25946	0.52572	0.38036	0.41275	0.33179	0.2762	0.15684	0.40359	0.42586	0.36144	0.13171	0.090143	0	0.074743	0.1429	0.054171	0	0.83541	0.74977	0.75291	0.79928	0.85966	0.78609	0.74378	0.86683	0.75923	0.98897	0.67822


==> myo_data_errors.csv <==
n	err_mean_gmlvq_slgmm_source	err_mean_gmlvq_sglmm_naive	err_mean_asvm	err_mean_vq	err_mean_em	err_mean_gmlvq	err_mean_retrain	err_std_gmlvq_slgmm_source	err_std_gmlvq_sglmm_naive	err_std_asvm	err_std_vq	err_std_em	err_std_gmlvq	err_std_retrain
4	0.033909	0.18793	0.53318	0.24292	0.24645	0.18036	0.53122	0.041849	0.12806	0.079137	0.10476	0.10639	0.13648	0.082865
8	0.033909	0.18793	0.18617	0.21776	0.21242	0.16469	0.2149	0.041849	0.12806	0.12708	0.13831	0.13468	0.139	0.13266
12	0.033909	0.18793	0.18639	0.13098	0.13202	0.144	0.17792	0.041849	0.12806	0.12651	0.094657	0.096147	0.11828	0.11378
16	0.033909	0.18793	0.17764	0.10465	0.10509	0.14494	0.1456	0.041849	0.12806	0.12159	0.089072	0.089408	0.13185	0.10698
32	0.033909	0.18793	0.1614	0.071317	0.072213	0.12853	0.08793	0.041849	0.12806	0.11285	0.070824	0.072771	0.11537	0.084124
64	0.033909	0.18793	0.13697	0.068141	0.06673	0.12485	0.060382	0.041849	0.12806	0.10098	0.069896	0.069656	0.11348	0.064137
128	0.033909	0.18793	0.10991	0.061545	0.063703	0.1149	0.043555	0.041849	0.12806	0.083831	0.064853	0.066551	0.10944	0.054884


==> myo_data_extension_excluded_errors.csv <==
n	err_mean_gmlvq_slgmm_source	err_mean_gmlvq_sglmm_naive	err_mean_asvm	err_mean_vq	err_mean_em	err_mean_gmlvq	err_mean_retrain	err_std_gmlvq_slgmm_source	err_std_gmlvq_sglmm_naive	err_std_asvm	err_std_vq	err_std_em	err_std_gmlvq	err_std_retrain
4	0.033909	0.18793	0.52775	0.25381	0.25068	0.18879	0.52371	0.041849	0.12806	0.075983	0.11459	0.11386	0.15036	0.092424
8	0.033909	0.18793	0.29675	0.24413	0.24366	0.17788	0.31011	0.041849	0.12806	0.10812	0.14684	0.15421	0.17101	0.11506
12	0.033909	0.18793	0.29532	0.16523	0.16464	0.15034	0.2729	0.041849	0.12806	0.10832	0.12778	0.1245	0.12489	0.10588
16	0.033909	0.18793	0.29267	0.13622	0.13974	0.15075	0.23858	0.041849	0.12806	0.10572	0.10178	0.10226	0.12281	0.089114
32	0.033909	0.18793	0.26687	0.092794	0.099923	0.13812	0.20968	0.041849	0.12806	0.090561	0.080002	0.083871	0.11868	0.070027
64	0.033909	0.18793	0.24502	0.082184	0.087746	0.13252	0.18903	0.041849	0.12806	0.081045	0.075879	0.0783	0.11848	0.060071
128	0.033909	0.18793	0.22834	0.076933	0.08402	0.12442	0.17933	0.041849	0.12806	0.074671	0.072081	0.074977	0.1164	0.050288


==> myo_data_fist_excluded_errors.csv <==
n	err_mean_gmlvq_slgmm_source	err_mean_gmlvq_sglmm_naive	err_mean_asvm	err_mean_vq	err_mean_em	err_mean_gmlvq	err_mean_retrain	err_std_gmlvq_slgmm_source	err_std_gmlvq_sglmm_naive	err_std_asvm	err_std_vq	err_std_em	err_std_gmlvq	err_std_retrain
4	0.033909	0.18793	0.51679	0.30015	0.29789	0.17887	0.54365	0.041849	0.12806	0.075395	0.13304	0.13146	0.13262	0.096183
8	0.033909	0.18793	0.29278	0.26887	0.26845	0.16103	0.32073	0.041849	0.12806	0.10786	0.14055	0.13729	0.13055	0.12811
12	0.033909	0.18793	0.29008	0.19651	0.1912	0.14524	0.28741	0.041849	0.12806	0.10532	0.10713	0.10425	0.11516	0.11115
16	0.033909	0.18793	0.28595	0.17195	0.17527	0.14289	0.25099	0.041849	0.12806	0.10259	0.10289	0.1045	0.11929	0.09552
32	0.033909	0.18793	0.27175	0.13656	0.13525	0.13684	0.21146	0.041849	0.12806	0.091743	0.088738	0.090004	0.11797	0.071868
64	0.033909	0.18793	0.24853	0.1259	0.12675	0.12878	0.19645	0.041849	0.12806	0.080296	0.083734	0.084605	0.11317	0.062317
128	0.033909	0.18793	0.23109	0.11886	0.12251	0.12662	0.18282	0.041849	0.12806	0.076366	0.079573	0.07922	0.11483	0.053626


==> myo_data_flexion_excluded_errors.csv <==
n	err_mean_gmlvq_slgmm_source	err_mean_gmlvq_sglmm_naive	err_mean_asvm	err_mean_vq	err_mean_em	err_mean_gmlvq	err_mean_retrain	err_std_gmlvq_slgmm_source	err_std_gmlvq_sglmm_naive	err_std_asvm	err_std_vq	err_std_em	err_std_gmlvq	err_std_retrain
4	0.033909	0.18793	0.52834	0.28479	0.28618	0.18054	0.52928	0.041849	0.12806	0.095377	0.11149	0.11009	0.13448	0.081216
8	0.033909	0.18793	0.29651	0.25763	0.25588	0.17482	0.31516	0.041849	0.12806	0.13199	0.15047	0.14815	0.17252	0.10603
12	0.033909	0.18793	0.2953	0.18442	0.18689	0.15781	0.2709	0.041849	0.12806	0.13093	0.11735	0.11968	0.13894	0.099462
16	0.033909	0.18793	0.29376	0.15519	0.15372	0.14846	0.24012	0.041849	0.12806	0.12803	0.10382	0.10485	0.12164	0.085238
32	0.033909	0.18793	0.27423	0.13184	0.13483	0.14791	0.20621	0.041849	0.12806	0.10862	0.10129	0.10538	0.15336	0.071685
64	0.033909	0.18793	0.2515	0.11683	0.12372	0.13648	0.18909	0.041849	0.12806	0.094126	0.091468	0.097474	0.11322	0.055977
128	0.033909	0.18793	0.22773	0.11665	0.12307	0.13683	0.17667	0.041849	0.12806	0.07836	0.090228	0.093725	0.11345	0.04823


==> myo_data_pronation_excluded_errors.csv <==
n	err_mean_gmlvq_slgmm_source	err_mean_gmlvq_sglmm_naive	err_mean_asvm	err_mean_vq	err_mean_em	err_mean_gmlvq	err_mean_retrain	err_std_gmlvq_slgmm_source	err_std_gmlvq_sglmm_naive	err_std_asvm	err_std_vq	err_std_em	err_std_gmlvq	err_std_retrain
4	0.033909	0.18793	0.53318	0.24795	0.2481	0.18284	0.5347	0.041849	0.12806	0.079137	0.10902	0.10912	0.14166	0.077974
8	0.033909	0.18793	0.27316	0.23182	0.23264	0.16322	0.28057	0.041849	0.12806	0.095951	0.13767	0.13567	0.12369	0.10725
12	0.033909	0.18793	0.27096	0.1775	0.17689	0.14597	0.2453	0.041849	0.12806	0.093695	0.11211	0.11026	0.11565	0.087361
16	0.033909	0.18793	0.27046	0.13609	0.13647	0.1436	0.21239	0.041849	0.12806	0.094124	0.08288	0.081663	0.11617	0.069437
32	0.033909	0.18793	0.24493	0.10629	0.10898	0.13275	0.18239	0.041849	0.12806	0.082362	0.070357	0.069978	0.11129	0.050842
64	0.033909	0.18793	0.22383	0.10135	0.10171	0.13585	0.17132	0.041849	0.12806	0.072281	0.073417	0.071752	0.11356	0.038373
128	0.033909	0.18793	0.20239	0.090483	0.093288	0.12222	0.16518	0.041849	0.12806	0.06077	0.067299	0.068193	0.10306	0.035352


==> myo_data_runtimes.csv <==
n	time_mean_asvm	time_mean_vq	time_mean_em	time_mean_gmlvq	time_mean_retrain	time_std_asvm	time_std_vq	time_std_em	time_std_gmlvq	time_std_retrain
4	0.010913	0.00047331	0.0023521	0.050684	0.018172	0.014257	0.00086344	0.0019685	0.07396	0.0023695
8	0.019338	0.00046243	0.0032739	0.046705	0.030987	0.0053559	0.00053237	0.0021926	0.021678	0.006572
12	0.019183	0.00043956	0.0028147	0.045926	0.073631	0.0040152	0.00017056	0.0016886	0.023256	0.061943
16	0.019407	0.00046397	0.0032055	0.047613	0.14294	0.0042373	0.00012679	0.001615	0.024827	0.11008
32	0.022163	0.00094873	0.003587	0.044979	0.29135	0.0054883	0.00060806	0.0013427	0.020689	0.17443
64	0.028944	0.0010182	0.0042013	0.044178	0.31411	0.0049023	0.00027616	0.0021504	0.01875	0.18442
128	0.04417	0.001423	0.0049869	0.04652	0.41426	0.0069816	0.00038854	0.0020759	0.017845	0.21207


==> myo_data_spread_excluded_errors.csv <==
n	err_mean_gmlvq_slgmm_source	err_mean_gmlvq_sglmm_naive	err_mean_asvm	err_mean_vq	err_mean_em	err_mean_gmlvq	err_mean_retrain	err_std_gmlvq_slgmm_source	err_std_gmlvq_sglmm_naive	err_std_asvm	err_std_vq	err_std_em	err_std_gmlvq	err_std_retrain
4	0.033909	0.18793	0.5141	0.23163	0.23188	0.17462	0.51208	0.041849	0.12806	0.069938	0.10843	0.11011	0.12753	0.082517
8	0.033909	0.18793	0.28514	0.25387	0.25256	0.15836	0.2845	0.041849	0.12806	0.096102	0.1456	0.14411	0.11923	0.10868
12	0.033909	0.18793	0.28211	0.16662	0.16922	0.14852	0.24992	0.041849	0.12806	0.095063	0.10192	0.1004	0.12395	0.092312
16	0.033909	0.18793	0.2804	0.13878	0.14228	0.14235	0.23149	0.041849	0.12806	0.092102	0.095412	0.095277	0.11927	0.088784
32	0.033909	0.18793	0.26054	0.10062	0.1037	0.13423	0.19925	0.041849	0.12806	0.078567	0.077516	0.077586	0.11795	0.067373
64	0.033909	0.18793	0.23929	0.08509	0.088628	0.13156	0.17682	0.041849	0.12806	0.07258	0.067329	0.067681	0.12257	0.047879
128	0.033909	0.18793	0.21985	0.084737	0.090064	0.12562	0.17034	0.041849	0.12806	0.065219	0.06614	0.067758	0.11439	0.041323


==> myo_data_supination_excluded_errors.csv <==
n	err_mean_gmlvq_slgmm_source	err_mean_gmlvq_sglmm_naive	err_mean_asvm	err_mean_vq	err_mean_em	err_mean_gmlvq	err_mean_retrain	err_std_gmlvq_slgmm_source	err_std_gmlvq_sglmm_naive	err_std_asvm	err_std_vq	err_std_em	err_std_gmlvq	err_std_retrain
4	0.033909	0.18793	0.53318	0.24775	0.24703	0.17903	0.53205	0.041849	0.12806	0.079137	0.10217	0.1003	0.13145	0.081921
8	0.033909	0.18793	0.30278	0.26156	0.25793	0.17022	0.30808	0.041849	0.12806	0.10703	0.13334	0.1306	0.13477	0.11234
12	0.033909	0.18793	0.297	0.1948	0.19386	0.15706	0.25121	0.041849	0.12806	0.10553	0.10966	0.10843	0.11487	0.093389
16	0.033909	0.18793	0.29447	0.1494	0.15197	0.1566	0.22884	0.041849	0.12806	0.10136	0.1023	0.1017	0.11461	0.090155
32	0.033909	0.18793	0.26822	0.12398	0.1309	0.14965	0.19685	0.041849	0.12806	0.087827	0.084692	0.085666	0.11267	0.061933
64	0.033909	0.18793	0.24246	0.10888	0.11192	0.14668	0.18143	0.041849	0.12806	0.075396	0.07484	0.075757	0.11724	0.052949
128	0.033909	0.18793	0.21974	0.10425	0.10853	0.14047	0.17382	0.041849	0.12806	0.067859	0.076383	0.078307	0.11003	0.047969


==> toy_data_errors.csv <==
 n	err_mean_source	err_mean_naive	err_mean_a-svm	err_mean_gmlvq	err_mean_em	err_mean_retrain	err_std_source	err_std_naive	err_std_a-svm	err_std_gmlvq	err_std_em	err_std_retrain
4	0.066667	0.69	0.39	0.27	0.0066667	0.35	0.052116	0.027442	0.10068	0.3487	0.014055	0.028328
8	0.066667	0.69	0.35	0.20333	0.0066667	0.33333	0.052116	0.027442	0.028328	0.3199	0.014055	5.8514E-17
16	0.066667	0.69	0.35	0.2	0	0.33333	0.052116	0.027442	0.028328	0.32203	0	5.8514E-17
32	0.066667	0.69	0.35	0.14	0.0033333	0.33333	0.052116	0.027442	0.028328	0.28666	0.010541	5.8514E-17
64	0.066667	0.69	0.33667	0.0033333	0.0033333	0.33333	0.052116	0.027442	0.010541	0.010541	0.010541	5.8514E-17


==> toy_data_runtimes.csv <==
n	time_mean_a-svm	time_mean_gmlvq	time_mean_em	time_mean_retrain	time_std_a-svm	time_std_gmlvq	time_std_em	time_std_retrain
4	0.0034736	0.014459	0.0004407	0.017096	0.00091374	0.0054153	0.00033474	0.0042868
8	0.0037236	0.013023	0.0003714	0.01587	0.00061294	0.0019722	0.00012078	0.0019383
16	0.0036498	0.014073	0.0003233	0.014605	0.00038461	0.0026429	0.000064403	0.00067115
32	0.0049121	0.01742	0.0005987	0.015122	0.00058607	0.0083461	0.00060089	0.0015315
64	0.0096203	0.017855	0.00078	0.016253	0.0015811	0.0048764	0.0011955	0.002738


==> toy_data_src.csv <==
x	y	label
-1.2951	0.27728	1
-0.98439	0.17644	1
-0.73672	0.41338	1
-0.69576	0.55536	1
-1.0253	-0.5693	1
-1.5561	-0.53361	1
-1.329	-0.27679	1
-0.93441	-0.59938	1
-0.76173	-0.10713	1
-0.86106	-0.10092	1
-1.1838	0.075128	1
-0.32668	0.085849	1
-0.9783	-0.20585	1
-0.74035	-0.24399	1
-1.1247	0.23802	1
-1.3345	-0.11458	1
-0.79442	-0.41136	1
-0.6887	0.0030922	1
-0.45334	0.06124	1
-1.1587	-0.12331	1
-1.4884	0.19907	1
-0.51481	0.067735	1
-0.92076	-0.063853	1
-1.3381	-0.01321	1
-1.1678	0.13745	1
-1.2427	-0.13243	1
-0.6517	-0.31648	1
-0.82237	-0.046675	1
-0.92718	0.038744	1
-0.92786	0.15283	1
-1.2465	-0.0090371	1
-0.70207	-0.13721	1
-0.89608	0.1789	1
-1.0783	-0.034059	1
-1.0554	0.24211	1
-1.0305	-0.026941	1
-1.2661	-0.0018876	1
-0.77759	-0.027558	1
-0.58234	-0.27637	1
-0.25783	-0.27809	1
-0.84882	-0.28837	1
-1.2467	0.53545	1
-0.93971	-0.060057	1
-1.3021	0.28212	1
-1.184	0.10475	1
-1.1977	0.55778	1
-1.25	0.27812	1
-0.88655	-0.36809	1
-1.3346	-0.098172	1
-0.79983	0.26749	1
-0.7614	0.086456	1
-0.68875	0.67956	1
-1.0061	-0.014367	1
-0.81431	-0.46556	1
-0.45908	0.13322	1
-0.9841	-0.27355	1
-1.0534	0.01483	1
-0.46826	0.32341	1
-1.7526	0.092454	1
-1.137	0.089892	1
-0.27089	-0.059166	1
-1.1414	-0.043927	1
-1.1681	-0.030921	1
-1.3679	-0.83969	1
-0.76211	0.11798	1
-1.633	0.29707	1
-1.2398	-0.38929	1
-0.82991	-0.45659	1
-1.0004	0.1863	1
-0.81282	-0.45226	1
-0.96207	-0.50382	1
-0.79574	0.23669	1
-1.3862	-0.19628	1
-0.93457	0.37347	1
-1.47	-0.38768	1
-0.76502	-0.18431	1
-1.0932	0.072509	1
-0.8034	0.1648	1
-1.1612	0.14029	1
-0.90141	0.057437	1
-0.68378	-0.068941	1
-1.5939	-0.17377	1
-1.5602	0.14414	1
-1.5497	-0.11605	1
-0.74542	0.12648	1
-0.87844	0.32631	1
-1.2107	-0.6748	1
-0.55029	0.54134	1
-0.95866	-0.18962	1
-1.476	0.39494	1
-1.3057	0.46548	1
-1.4156	-0.44067	1
-0.71353	0.053082	1
-1.1803	1.0399	1
-1.3516	-0.064388	1
-1.1731	0.14588	1
-1.2509	0.099266	1
-0.74411	0.38037	1
-0.8568	0.32715	1
-0.9093	-0.28394	1
0.12473	-0.13155	2
0.012892	0.10297	2
-0.28466	-0.017521	2
0.16248	0.76049	2
-0.24634	0.13159	2
-0.32157	0.13126	2
-0.32223	-0.2513	2
0.26087	-0.39225	2
0.29432	0.23824	2
-0.52765	-0.059179	2
-0.044429	0.19475	2
0.075583	-0.24944	2
-0.18312	0.26879	2
0.22829	-0.54405	2
0.076329	0.47001	2
-0.04585	0.25395	2
-0.16722	0.033046	2
0.20311	-0.34833	2
0.25479	-0.11926	2
0.14079	0.076288	2
-0.071935	0.36234	2
0.2763	-0.31006	2
-0.27206	0.38854	2
0.043332	0.83044	2
0.41892	-0.1486	2
-0.05691	0.14063	2
-0.25315	-0.19719	2
0.58303	-0.51509	2
-0.074076	0.44116	2
0.13249	0.20824	2
-0.24108	-0.15321	2
0.086283	0.034016	2
0.14011	-0.068942	2
0.0013685	-0.43852	2
0.097827	-0.8647	2
0.36138	-0.01424	2
-0.42123	-0.13874	2
0.061669	-0.17299	2
-0.59736	-0.25379	2
0.0085227	-0.54517	2
0.57915	-0.15652	2
0.28234	0.048431	2
-0.0020773	-0.31854	2
-0.10147	0.13515	2
0.15848	-0.081839	2
0.31707	-0.030436	2
0.0044222	-0.42873	2
0.48443	-0.22932	2
-0.24476	0.12304	2
-0.59933	-0.23698	2
-0.22446	0.048491	2
-0.059791	0.59337	2
-0.11183	0.23858	2
-0.25421	0.31121	2
0.40117	0.7081	2
-0.4849	0.35262	2
-0.14755	0.11932	2
-0.29079	0.58537	2
-0.14223	-0.2714	2
-0.19985	-0.20465	2
0.14351	0.60549	2
-0.31232	0.1363	2
-0.2462	-0.012631	2
0.030339	0.13745	2
0.32519	-0.079243	2
-0.55636	-0.087596	2
0.53993	-0.11604	2
-0.26351	-0.1662	2
0.19432	-0.28312	2
0.31487	-0.017954	2
0.39693	-0.17241	2
-0.15521	0.43256	2
0.0072945	0.070658	2
-0.04871	0.30641	2
-0.1817	-0.041949	2
0.081513	-0.024465	2
0.10759	0.37747	2
-0.10569	0.44056	2
0.039708	0.0098823	2
0.80207	0.50774	2
-0.0022698	0.14272	2
0.21309	0.11056	2
-0.13876	0.6576	2
-0.15836	0.46071	2
-0.10374	0.27218	2
0.16937	0.12068	2
-0.24046	-0.16151	2
-0.55588	-0.034565	2
0.015965	0.5466	2
-0.13092	-0.60645	2
0.084002	-0.19109	2
0.025382	-0.056641	2
0.21874	0.044483	2
0.27023	-0.53516	2
-0.39769	0.15872	2
-0.45737	0.21892	2
0.15073	-0.28204	2
0.091917	-0.077786	2
-0.28175	-0.36406	2
0.37122	0.48736	2
1.0099	0.11205	3
1.0371	-0.075268	3
1.0822	-0.27764	3
1.2262	0.029598	3
1.4573	0.50528	3
0.92141	0.082578	3
0.48079	0.10599	3
1.304	-0.36011	3
0.72168	0.049839	3
1.3731	0.23285	3
0.82315	-0.41443	3
1.4474	0.33848	3
0.75821	0.73963	3
0.66622	-0.46738	3
1.2871	-0.61999	3
0.59108	-0.02178	3
1.2042	0.22773	3
1.1313	-0.024499	3
0.95702	-0.047542	3
0.89754	0.0019494	3
1.6173	-0.31938	3
0.88764	-0.49317	3
0.94294	0.47446	3
0.71838	0.087784	3
0.75596	-0.35628	3
0.82491	0.32278	3
1.5129	-0.38921	3
0.88287	-0.036531	3
0.79298	0.22223	3
0.86553	-0.25222	3
1.2143	-0.10484	3
0.60528	0.0088896	3
1.1881	0.58571	3
0.60061	0.13771	3
0.96075	-0.11979	3
0.45193	-0.067615	3
1.1608	-0.084085	3
1.2079	0.39202	3
0.79374	-0.085313	3
1.0953	-0.23751	3
1.0489	0.072186	3
1.3477	-0.028394	3
1.0385	0.23797	3
1.3118	0.28783	3
0.96497	0.32613	3
0.80551	0.19415	3
0.98861	0.18977	3
0.9402	0.57098	3
1.2645	-0.34801	3
0.98316	-0.10419	3
0.74763	-0.50852	3
0.95355	0.27582	3
1.3566	0.0064594	3
0.87553	-0.089802	3
0.80241	-0.5163	3
1.2952	0.05503	3
1.0304	-0.07792	3
0.89119	-0.40644	3
0.77835	-0.34723	3
0.55605	-0.2286	3
1.046	-0.07509	3
0.90489	-0.49463	3
1.0957	-0.054597	3
0.56304	0.18471	3
1.3966	-0.113	3
1.1462	-0.20941	3
0.53001	0.091237	3
1.3171	0.33032	3
0.82373	-0.13398	3
1.0907	-0.14001	3
1.0658	-0.43075	3
0.73654	-0.29331	3
0.14158	0.18177	3
1.1607	-0.034096	3
0.89739	0.22937	3
0.82064	0.20097	3
1.1257	0.11274	3
0.7931	0.23	3
1.2014	0.45704	3
1.0453	0.17305	3
0.7026	0.12779	3
1.251	-0.012879	3
1.1424	-0.37268	3
1.3756	-0.15149	3
0.73221	0.097755	3
0.73142	-0.33343	3
1.094	0.14046	3
1.2001	0.096784	3
1.2484	0.030006	3
1.002	0.09043	3
0.92923	0.0071471	3
1.1958	-0.0066164	3
1.5894	-0.0026274	3
1.2654	0.27884	3
1.0254	-0.02713	3
0.82765	-0.79234	3
1.1499	-0.14584	3
0.85477	0.058791	3
1.0715	0.28792	3
1.2335	0.4141	3


==> toy_data_src_omega.csv <==
x	y	label
-1.2804	-0.0082664	1
-0.97491	-0.0063269	1
-0.7163	-0.0043783	1
-0.66866	-0.0039257	1
-1.0511	-0.0075449	1
-1.5796	-0.011032	1
-1.3406	-0.0091952	1
-0.96173	-0.0069782	1
-0.76593	-0.0052048	1
-0.86486	-0.005858	1
-1.1789	-0.0077823	1
-0.32224	-0.002065	1
-0.98693	-0.0067712	1
-0.75105	-0.0052361	1
-1.1121	-0.0071826	1
-1.3384	-0.0090257	1
-0.813	-0.0058082	1
-0.68776	-0.0045791	1
-0.44992	-0.0029391	1
-1.1632	-0.007867	1
-1.4773	-0.0096521	1
-0.51101	-0.0033399	1
-0.92273	-0.0062082	1
-1.3372	-0.0089215	1
-1.1599	-0.0075966	1
-1.2475	-0.0084372	1
-0.66594	-0.0047381	1
-0.82364	-0.0055317	1
-0.92428	-0.0061208	1
-0.91956	-0.0059807	1
-1.2455	-0.008306	1
-0.70776	-0.0048459	1
-0.88658	-0.0057361	1
-1.0787	-0.0072191	1
-1.0427	-0.0067163	1
-1.0306	-0.0068918	1
-1.2648	-0.0084278	1
-0.778	-0.0052094	1
-0.59476	-0.0042257	1
-0.27071	-0.0020684	1
-0.86151	-0.0060142	1
-1.22	-0.0076175	1
-0.94147	-0.0063295	1
-1.2873	-0.0083072	1
-1.1776	-0.0077458	1
-1.1699	-0.0072627	1
-1.2354	-0.0079653	1
-0.90297	-0.0063664	1
-1.3377	-0.0090057	1
-0.78624	-0.0049833	1
-0.75643	-0.0049571	1
-0.65578	-0.0037215	1
-1.0057	-0.0067136	1
-0.83543	-0.0060093	1
-0.45225	-0.002886	1
-0.99593	-0.0068957	1
-1.0515	-0.0069909	1
-0.4524	-0.0027059	1
-1.7463	-0.011546	1
-1.1314	-0.0074521	1
-0.27338	-0.0018777	1
-1.1422	-0.0076515	1
-1.1682	-0.0078124	1
-1.4061	-0.010168	1
-0.75565	-0.0049219	1
-1.617	-0.01049	1
-1.2568	-0.0087441	1
-0.85058	-0.0061017	1
-0.99046	-0.0064212	1
-0.83331	-0.0059825	1
-0.98483	-0.0070411	1
-0.78362	-0.0049951	1
-1.3939	-0.0094736	1
-0.91581	-0.0057456	1
-1.4866	-0.010274	1
-0.77287	-0.0053246	1
-1.0885	-0.0071826	1
-0.79468	-0.0051373	1
-1.1533	-0.0075496	1
-0.89765	-0.0059256	1
-0.68626	-0.0046377	1
-1.6003	-0.010827	1
-1.5516	-0.0102	1
-1.5534	-0.01046	1
-0.73858	-0.0048001	1
-0.86198	-0.0054318	1
-1.2413	-0.0089127	1
-0.52402	-0.0029754	1
-0.96654	-0.0066199	1
-1.4556	-0.0093216	1
-1.2822	-0.0080988	1
-1.4348	-0.0099788	1
-0.7102	-0.0046809	1
-1.1297	-0.0065359	1
-1.3531	-0.0090757	1
-1.1649	-0.0076217	1
-1.2448	-0.0081985	1
-0.72524	-0.0044693	1
-0.84032	-0.0052867	1
-0.92171	-0.0064111	1
0.11836	0.00066321	2
0.017755	0.00021637	2
-0.28516	-0.0019165	2
0.19832	0.0020457	2
-0.23982	-0.0014724	2
-0.31499	-0.0019735	2
-0.33376	-0.002463	2
0.24199	0.0012385	2
0.30526	0.0022607	2
-0.52985	-0.0035863	2
-0.035154	-4.8682e-05	2
0.063681	0.00018663	2
-0.17017	-0.00087768	2
0.20226	0.00082925	2
0.098503	0.001104	2
-0.033769	1.6942e-05	2
-0.16547	-0.0010709	2
0.18637	0.00090983	2
0.24885	0.0015443	2
0.14424	0.0010337	2
-0.05469	-1.9185e-05	2
0.26129	0.0014454	2
-0.25335	-0.0013177	2
0.082616	0.0013415	2
0.4114	0.0025993	2
-0.050184	-0.00020037	2
-0.2622	-0.0019347	2
0.55797	0.0032266	2
-0.053097	6.6517e-05	2
0.1422	0.0011457	2
-0.24806	-0.0017986	2
0.087795	0.00061731	2
0.13668	0.00084491	2
-0.019403	-0.00054701	2
0.056759	-0.0004456	2
0.36029	0.0023867	2
-0.42732	-0.0029791	2
0.053405	0.00019099	2
-0.6087	-0.004297	2
-0.017309	-0.00063466	2
0.57108	0.0036555	2
0.28431	0.0019403	2
-0.017163	-0.00041779	2
-0.094955	-0.00050386	2
0.15442	0.00095083	2
0.31527	0.0020714	2
-0.01589	-0.00051428	2
0.47301	0.0029328	2
-0.23865	-0.0014727	2
-0.60987	-0.0042888	2
-0.2219	-0.0014322	2
-0.031618	0.00035462	2
-0.1004	-0.0004416	2
-0.23918	-0.001297	2
0.43425	0.0035676	2
-0.46764	-0.0027796	2
-0.14172	-0.00083053	2
-0.26273	-0.0011927	2
-0.15492	-0.0012907	2
-0.20931	-0.0015894	2
0.17203	0.0017229	2
-0.3055	-0.0019055	2
-0.24651	-0.0016544	2
0.036814	0.0003762	2
0.32107	0.0020635	2
-0.55987	-0.0038134	2
0.53381	0.0034458	2
-0.27108	-0.0019643	2
0.18069	0.00093407	2
0.31366	0.0020725	2
0.38831	0.0024227	2
-0.13454	-0.00048428	2
0.010633	0.00013815	2
-0.034141	6.4442e-05	2
-0.18348	-0.0012623	2
0.080261	0.00051141	2
0.12535	0.0011947	2
-0.084707	-0.00014464	2
0.040131	0.00027677	2
0.8252	0.0059814	2
0.0044926	0.00016589	2
0.21808	0.0015582	2
-0.10746	-8.9445e-05	2
-0.13636	-0.00046958	2
-0.090726	-0.00034515	2
0.17489	0.0012801	2
-0.24784	-0.001805	2
-0.55688	-0.003743	2
0.041836	0.00079942	2
-0.1595	-0.0016403	2
0.074855	0.00031666	2
0.02267	9.7074e-05	2
0.22059	0.001512	2
0.24457	0.0011196	2
-0.38972	-0.0024452	2
-0.44648	-0.002766	2
0.1372	0.00064536	2
0.088128	0.00051302	2
-0.29867	-0.0023366	2
0.39388	0.0030884	2
1.0141	0.0068626	3
1.0323	0.0068058	3
1.0678	0.0068493	3
1.2262	0.0081977	3
1.4796	0.010339	3
0.92426	0.0062363	3
0.48526	0.0033339	3
1.2855	0.0082211	3
0.72321	0.0048657	3
1.3826	0.0094327	3
0.80258	0.0049522	3
1.4618	0.010061	3
0.79237	0.0059835	3
0.64332	0.0038407	3
1.2562	0.0077787	3
0.58938	0.0039058	3
1.2136	0.0083021	3
1.1289	0.0074975	3
0.95367	0.0063083	3
0.8966	0.0059752	3
1.6004	0.010358	3
0.86326	0.0052814	3
0.96433	0.0068765	3
0.72172	0.0048918	3
0.73822	0.0045788	3
0.83926	0.0058988	3
1.4927	0.0095738	3
0.88013	0.0058288	3
0.8026	0.0055588	3
0.8526	0.0054399	3
1.208	0.0079478	3
0.60501	0.0040391	3
1.2145	0.0086493	3
0.60645	0.0041714	3
0.95397	0.0062414	3
0.44821	0.0029217	3
1.1555	0.0076178	3
1.225	0.0085349	3
0.78879	0.0051738	3
1.0828	0.0069873	3
1.0511	0.0070712	3
1.3448	0.0089326	3
1.0486	0.0072127	3
1.324	0.0090947	3
0.97931	0.006835	3
0.81378	0.0056065	3
0.99646	0.0068194	3
0.96617	0.0069807	3
1.2466	0.0079734	3
0.9771	0.0064103	3
0.72269	0.0043302	3
0.96552	0.0066952	3
1.3553	0.0090356	3
0.87027	0.0057124	3
0.77704	0.004685	3
1.2963	0.0086888	3
1.0255	0.0067578	3
0.87092	0.005415	3
0.76101	0.0047392	3
0.54458	0.0034103	3
1.0413	0.0068655	3
0.88043	0.0053944	3
1.0918	0.007222	3
0.57114	0.003981	3
1.3896	0.0091501	3
1.1349	0.0073616	3
0.53373	0.0036427	3
1.3313	0.0091837	3
0.81644	0.0053116	3
1.0828	0.0070803	3
1.0442	0.0065464	3
0.7218	0.0045294	3
0.15003	0.0011727	3
1.1577	0.0076805	3
0.90722	0.0062626	3
0.82922	0.0057159	3
1.1297	0.0076338	3
0.80308	0.0055694	3
1.2216	0.0085741	3
1.0523	0.0071753	3
0.70785	0.0048376	3
1.249	0.0083088	3
1.1234	0.0071292	3
1.3669	0.0089622	3
0.736	0.0049965	3
0.71479	0.0044444	3
1.0994	0.0074582	3
1.2033	0.0081089	3
1.2484	0.0083458	3
1.0051	0.0067822	3
0.92851	0.0061927	3
1.1942	0.0079494	3
1.5874	0.010573	3
1.2771	0.0087741	3
1.0229	0.0067889	3
0.78917	0.0045028	3
1.1417	0.0074673	3
0.85657	0.0057627	3
1.0839	0.0074957	3
1.2517	0.0087334	3


==> toy_data_tar.csv <==
x	y	label
-0.18244	1.6121	1
0.32826	1.9974	1
0.17138	2.07	1
0.037488	1.8727	1
0.10742	1.5592	1
0.091573	2.3619	1
0.14211	2.0592	1
0.17128	1.7879	1
-0.10146	2.3649	1
-0.2135	2.1102	1
0.38973	1.6197	1
0.034073	2.1863	1
0.52436	1.4614	1
-0.17726	1.6826	1
-0.078242	2.0455	1
0.52638	2.1234	1
0.52228	2.0211	1
-0.2087	1.4201	1
0.16195	2.2456	1
0.50233	2.3785	1
0.49981	2.3502	1
-0.28547	1.8289	1
0.58551	1.8818	1
0.29849	1.6948	1
0.1682	2.0751	1
0.032327	2.0756	1
-0.1898	1.7686	1
0.12851	2.2759	1
0.02298	2.2556	1
0.79304	2.1971	1
0.15702	1.774	1
0.047979	1.5984	1
0.095791	2.1957	1
-0.083821	2.4342	1
0.72154	1.613	1
0.29111	1.3375	1
0.12247	2.4308	1
0.43698	1.9815	1
0.090062	2.3533	1
0.070676	2.2957	1
-0.066986	1.6344	1
-0.08465	1.8704	1
0.58137	1.7495	1
0.33055	2.0539	1
0.12608	2.3499	1
0.61131	2.0168	1
0.10709	1.37	1
0.18701	2.3706	1
-0.32597	2.0008	1
0.24258	1.8621	1
-0.3342	1.369	1
-0.19648	2.1122	1
0.38481	2.0736	1
0.20537	2.1016	1
-0.16168	1.6766	1
-0.019438	1.781	1
0.17693	1.7251	1
0.16601	2.5363	1
-0.41343	1.7539	1
-0.26173	1.941	1
-0.43187	1.733	1
0.078253	2.2732	1
-0.41633	1.9963	1
0.31056	2.0218	1
-0.20164	2.2818	1
-0.23193	2.2026	1
0.63717	2.2358	1
0.74872	1.3602	1
-0.14578	2.066	1
0.088885	2.2899	1
0.6889	2.105	1
-0.06208	2.2705	1
0.61525	2.6364	1
0.34594	2.3746	1
0.11666	1.663	1
-0.0059376	1.751	1
0.60794	1.9635	1
0.31332	1.8072	1
-0.089829	1.9763	1
0.21782	2.3684	1
-0.16339	1.8406	1
0.14468	1.9142	1
0.55956	1.9317	1
0.25955	2.2024	1
-0.1279	2.3111	1
0.2044	1.9552	1
-0.10934	1.9049	1
0.70579	2.2801	1
-0.43811	2.217	1
-0.097852	2.1465	1
0.33144	2.9799	1
-0.1461	2.0095	1
0.10537	2.1024	1
0.29636	1.9749	1
0.47731	2.1849	1
-0.17812	1.8425	1
0.049037	2.3023	1
-0.041502	2.5487	1
0.06573	2.0256	1
0.21085	1.9795	1
-0.18558	-0.16904	2
0.24003	-0.14207	2
0.12801	-0.51106	2
-0.1417	-0.016116	2
0.082786	-0.2644	2
0.29527	0.37677	2
0.29793	0.046752	2
0.20046	0.01648	2
-0.0195	0.41957	2
-0.18603	-0.53269	2
0.067231	0.098896	2
-0.13984	-0.31737	2
-0.099626	-0.19301	2
0.27744	0.077532	2
0.43411	0.26751	2
0.17875	-0.25099	2
0.61598	0.16594	2
-0.45878	0.43752	2
0.0068063	-0.25652	2
0.028585	-0.29764	2
0.48436	-0.0035098	2
0.15038	0.18807	2
-0.097152	0.00044977	2
0.16626	-0.2449	2
0.19273	0.034544	2
0.054788	0.062121	2
-0.60824	-0.13337	2
0.30692	-0.33615	2
-1.0475	0.13061	2
0.032847	0.0051266	2
-0.4654	-0.1089	2
-0.10653	-0.18937	2
0.41957	-0.1501	2
-0.15404	-0.26016	2
0.57515	-0.31203	2
0.23352	0.37963	2
-0.073937	-0.072437	2
-0.27106	-0.51871	2
-0.14877	-0.14647	2
0.11235	0.31812	2
-0.71116	-0.16145	2
0.18452	0.5332	2
0.083839	-0.23386	2
0.24566	-0.22589	2
0.61425	-0.30994	2
-0.097123	0.34915	2
-0.29416	-0.17403	2
0.35389	0.12519	2
0.26837	-0.49444	2
-0.042879	-0.1718	2
-0.17804	0.19777	2
0.074675	-0.38412	2
-0.33893	0.015037	2
0.019828	0.16452	2
-0.19138	0.53353	2
-0.24579	0.19233	2
0.29039	0.28401	2
0.0091047	-0.10628	2
0.40533	-0.17365	2
-0.32591	0.016942	2
0.07208	-0.268	2
-0.31385	0.33662	2
0.18562	0.23275	2
0.39151	0.28875	2
0.30705	0.37824	2
-0.63461	-0.032376	2
0.20452	-0.17315	2
0.0026128	0.15769	2
0.10028	0.34559	2
-0.16422	0.25751	2
-0.4953	0.28367	2
0.26784	0.45184	2
-0.15212	0.088601	2
-0.098937	0.36123	2
0.050506	-0.0035537	2
0.76102	0.23685	2
0.68809	-0.42107	2
-0.3956	0.46263	2
-0.14224	-0.53247	2
0.29621	0.061697	2
-0.62191	-0.10386	2
0.37321	-0.34769	2
-0.094572	0.10075	2
0.41979	0.099673	2
-0.26396	0.42336	2
-0.27674	0.041059	2
0.69432	0.17329	2
0.1764	0.072926	2
-0.09293	0.4403	2
-0.30989	0.33917	2
0.33101	0.0031959	2
0.10263	0.0373	2
-0.6792	0.53383	2
-0.27099	-0.071842	2
0.89101	0.2574	2
-0.0035299	-0.26351	2
-0.59986	-0.22858	2
-0.2664	0.25883	2
-0.12597	0.19449	2
0.20837	0.31743	2
-0.14883	-2.19	3
-0.069527	-1.6946	3
-0.10536	-1.9484	3
-0.3881	-2.0142	3
0.25184	-1.4933	3
-0.20958	-1.5689	3
-0.23902	-2.6753	3
-0.041503	-1.8931	3
-0.12008	-2.2551	3
-0.25646	-2.0899	3
-0.06187	-2.1903	3
0.53391	-1.5127	3
0.062384	-1.6277	3
-0.29653	-1.8334	3
-0.36086	-1.789	3
-0.17167	-1.8626	3
-0.5728	-1.7948	3
0.44773	-1.9246	3
-0.03872	-2.0536	3
-0.44902	-1.8477	3
-0.063817	-2.093	3
-0.53306	-2.1183	3
0.074704	-2.0809	3
-0.15444	-2.0264	3
-0.087397	-1.9976	3
0.0085526	-1.2405	3
0.15611	-2.367	3
-0.34293	-2.3215	3
-0.54012	-1.9262	3
-0.13117	-2.0152	3
-0.34687	-2.219	3
0.027494	-1.9019	3
-0.65641	-1.7741	3
0.15757	-2.3461	3
-0.0080819	-2.1224	3
-0.43347	-2.3864	3
-0.19517	-1.9749	3
0.15136	-1.9509	3
0.62794	-1.7952	3
-0.20533	-2.3259	3
0.31459	-1.9108	3
-0.3582	-2.043	3
-0.037933	-1.5824	3
-0.16225	-1.908	3
0.0020771	-2.1612	3
-0.24943	-2.0687	3
-0.52642	-2.1609	3
-0.18123	-1.5683	3
0.031899	-2.1533	3
-0.25184	-2.4821	3
-0.1553	-2.0604	3
0.0206	-1.6569	3
0.061768	-1.801	3
-0.32008	-1.9508	3
-0.18051	-1.4644	3
0.16118	-2.1763	3
-0.00077184	-1.9223	3
-0.50437	-2.2616	3
0.36436	-2.2364	3
-0.28499	-2.1033	3
-0.30957	-1.8057	3
-0.52708	-1.3838	3
-0.13289	-1.7603	3
-0.13081	-2.3213	3
-0.19681	-2.0615	3
-0.35188	-2.1663	3
-0.59817	-2.0879	3
0.80375	-1.6459	3
0.35025	-1.8868	3
-0.2077	-1.7025	3
-0.13446	-1.819	3
0.0076703	-2.2379	3
-0.10364	-1.7208	3
-0.27111	-2.4051	3
0.18021	-1.7601	3
-0.4415	-1.8201	3
0.48717	-1.6699	3
-0.62897	-2.4259	3
-0.197	-2.0611	3
0.16178	-1.9946	3
-0.064625	-1.9699	3
-0.55092	-1.7371	3
0.17655	-1.7898	3
-0.051027	-1.8044	3
-0.3444	-1.9464	3
0.021113	-1.4972	3
0.12685	-2.0975	3
0.55533	-1.9697	3
-0.12813	-2.173	3
-0.18826	-2.0185	3
-0.25144	-1.7823	3
-0.6781	-2.3682	3
0.056414	-1.9427	3
-0.71632	-2.2204	3
-0.18095	-1.7635	3
-0.18251	-2.5896	3
0.15354	-2.5867	3
-0.93135	-1.5127	3
0.17542	-2.0448	3
-0.25578	-2.5905	3


==> toy_data_tar_omega.csv <==
x	y	label
-0.10587	0.00083037	1
0.42249	0.0047175	1
0.26922	0.0037656	1
0.12615	0.0026244	1
0.18115	0.0026921	1
0.20334	0.0036047	1
0.23948	0.0035571	1
0.25576	0.0034072	1
0.010664	0.0023239	1
-0.11331	0.0012553	1
0.466	0.0046476	1
0.13759	0.0029994	1
0.59298	0.0053427	1
-0.097355	0.00095433	1
0.01873	0.0020733	1
0.62635	0.0061957	1
0.61741	0.0060387	1
-0.1412	0.00041212	1
0.26813	0.0039256	1
0.61442	0.0063592	1
0.61056	0.0063065	1
-0.19852	0.0004197	1
0.67397	0.0062828	1
0.37842	0.0041356	1
0.2663	0.0037509	1
0.1306	0.0028474	1
-0.10581	0.00097982	1
0.23615	0.0037413	1
0.12979	0.0030135	1
0.8962	0.0080637	1
0.24086	0.0032946	1
0.12363	0.0023464	1
0.19968	0.0034219	1
0.031568	0.0025292	1
0.79711	0.0068471	1
0.35413	0.0036334	1
0.23746	0.0038977	1
0.53033	0.0054208	1
0.20142	0.0035838	1
0.17933	0.0033816	1
0.010505	0.001627	1
0.0040395	0.0018087	1
0.66357	0.0060874	1
0.42745	0.0048044	1
0.23724	0.0038191	1
0.70613	0.0066256	1
0.17186	0.00245	1
0.29908	0.0042508	1
-0.23083	0.00036819	1
0.3305	0.0039758	1
-0.26897	-0.00048773	1
-0.096217	0.0013711	1
0.48259	0.0051904	1
0.30467	0.0040318	1
-0.082089	0.0010503	1
0.064938	0.0021292	1
0.25844	0.0033651	1
0.28595	0.0043211	1
-0.32989	-0.00052698	1
-0.16949	0.00071984	1
-0.3493	-0.00067624	1
0.18583	0.0034036	1
-0.3213	-0.00023883	1
0.40597	0.0046307	1
-0.093332	0.0015519	1
-0.12734	0.0012499	1
0.74234	0.0070754	1
0.81228	0.0067073	1
-0.047762	0.0016499	1
0.19724	0.0034955	1
0.78781	0.0072538	1
0.045534	0.0024663	1
0.73942	0.0074376	1
0.45802	0.0053135	1
0.19529	0.0028853	1
0.077003	0.002181	1
0.70025	0.0065356	1
0.39855	0.0043769	1
0.0038809	0.0019085	1
0.32975	0.0044531	1
-0.076023	0.0012469	1
0.23518	0.0033903	1
0.65042	0.0061734	1
0.36357	0.0045202	1
-0.018292	0.0020797	1
0.29677	0.0038396	1
-0.018992	0.0016881	1
0.81298	0.0075883	1
-0.3326	-0.0001039	1
0.0039256	0.0020709	1
0.4722	0.0059845	1
-0.050756	0.0015762	1
0.20482	0.0033674	1
0.38956	0.0044767	1
0.58025	0.0059472	1
-0.090651	0.0011513	1
0.15803	0.0032461	1
0.079265	0.0029561	1
0.1616	0.0030062	1
0.30436	0.0039134	1
-0.19338	-0.0014494	2
0.23303	0.0014172	2
0.10366	0.00020373	2
-0.1423	-0.00096338	2
0.070167	0.00021559	2
0.31278	0.0024427	2
0.29981	0.0020419	2
0.20101	0.0013549	2
0.00039532	0.00040232	2
-0.21105	-0.0019135	2
0.071838	0.00057281	2
-0.15471	-0.0013331	2
-0.10865	-0.00090774	2
0.2808	0.0019446	2
0.44628	0.003228	2
0.16666	0.0008712	2
0.62314	0.0043095	2
-0.43753	-0.0024981	2
-0.0053517	-0.00028003	2
0.014455	-0.00018723	2
0.48364	0.0032187	2
0.15912	0.0012392	2
-0.097019	-0.00064593	2
0.15448	0.00079585	2
0.19415	0.0013264	2
0.057667	0.00044337	2
-0.61386	-0.0042167	2
0.29065	0.0016162	2
-1.0401	-0.0068048	2
0.033052	0.00022508	2
-0.47002	-0.0032351	2
-0.11538	-0.00094909	2
0.41198	0.0026017	2
-0.16619	-0.001355	2
0.55972	0.0034317	2
0.25124	0.0020354	2
-0.077283	-0.00058388	2
-0.29532	-0.0024616	2
-0.15554	-0.0011758	2
0.12729	0.0011511	2
-0.71799	-0.0049372	2
0.20956	0.0019041	2
0.072667	0.00026134	2
0.23468	0.0013483	2
0.59887	0.0036945	2
-0.080475	-0.00020353	2
-0.30207	-0.0021782	2
0.35941	0.0025137	2
0.24465	0.0011589	2
-0.050967	-0.00050322	2
-0.16847	-0.00093398	2
0.056396	9.7976e-06	2
-0.33783	-0.0022364	2
0.027598	0.00034059	2
-0.16589	-0.00059692	2
-0.2364	-0.0013917	2
0.30351	0.0022926	2
0.0040605	-7.419e-05	2
0.39664	0.0024771	2
-0.32474	-0.0021473	2
0.059303	0.00013979	2
-0.29755	-0.0016617	2
0.19643	0.0015304	2
0.40474	0.0029715	2
0.32461	0.0025229	2
-0.63542	-0.0042641	2
0.19608	0.0011414	2
0.010079	0.00021737	2
0.11654	0.0011056	2
-0.15184	-0.00076626	2
-0.48129	-0.0029362	2
0.28893	0.0023554	2
-0.14775	-0.00089991	2
-0.081715	-0.00020028	2
0.05028	0.00033159	2
0.77137	0.0053646	2
0.66736	0.0040449	2
-0.37323	-0.0020458	2
-0.1673	-0.0016218	2
0.2988	0.0020494	2
-0.62612	-0.0042702	2
0.35631	0.0020426	2
-0.089692	-0.00050157	2
0.42403	0.0029199	2
-0.24361	-0.0012197	2
-0.27448	-0.0017895	2
0.70173	0.0048402	2
0.17966	0.0012664	2
-0.071969	-6.003e-05	2
-0.29347	-0.0016321	2
0.33078	0.0022067	2
0.10428	0.00073028	2
-0.65314	-0.0038428	2
-0.27408	-0.0018944	2
0.90218	0.0062557	2
-0.016007	-0.00035766	2
-0.61	-0.0042817	2
-0.25384	-0.0014446	2
-0.11661	-0.00059163	2
0.22317	0.0017892	2
-0.25238	-0.0037676	3
-0.14971	-0.0026117	3
-0.19752	-0.0031721	3
-0.48306	-0.005137	3
0.18083	-0.00021782	3
-0.28365	-0.0033843	3
-0.36546	-0.0049834	3
-0.13112	-0.0026769	3
-0.22676	-0.0036589	3
-0.35515	-0.0043569	3
-0.16554	-0.0031894	3
0.46165	0.0016346	3
-0.014781	-0.001649	3
-0.38302	-0.0042983	3
-0.44518	-0.0046701	3
-0.25969	-0.0035044	3
-0.65715	-0.0060878	3
0.35605	0.00053866	3
-0.13594	-0.0028619	3
-0.53602	-0.0053312	3
-0.16288	-0.0030789	3
-0.63278	-0.0062336	3
-0.023944	-0.0021419	3
-0.25024	-0.0035976	3
-0.18191	-0.0031149	3
-0.050211	-0.0015162	3
0.043825	-0.0019629	3
-0.4525	-0.0052262	3
-0.63073	-0.006037	3
-0.22647	-0.0034285	3
-0.45158	-0.0051224	3
-0.06262	-0.002229	3
-0.73968	-0.006618	3
0.046269	-0.0019267	3
-0.1086	-0.0027453	3
-0.546	-0.0059109	3
-0.28849	-0.0038033	3
0.058784	-0.0014668	3
0.54219	0.001902	3
-0.31526	-0.004316	3
0.22373	-0.00032972	3
-0.45455	-0.0049745	3
-0.11284	-0.0022592	3
-0.25243	-0.0034993	3
-0.10029	-0.0027269	3
-0.34713	-0.0042833	3
-0.62816	-0.0062434	3
-0.25531	-0.0031949	3
-0.070129	-0.0025185	3
-0.36912	-0.0048236	3
-0.25272	-0.0036464	3
-0.057904	-0.0019642	3
-0.023606	-0.001873	3
-0.41211	-0.0046039	3
-0.24966	-0.0030583	3
0.057915	-0.0016874	3
-0.091819	-0.0024429	3
-0.61091	-0.0062244	3
0.25802	-0.00041145	3
-0.38429	-0.0045638	3
-0.39474	-0.00435	3
-0.59202	-0.0052623	3
-0.21611	-0.0031167	3
-0.24061	-0.0038144	3
-0.29423	-0.0039241	3
-0.45408	-0.0050889	3
-0.69637	-0.0066283	3
0.72487	0.0032612	3
0.26048	-6.1999e-05	3
-0.2881	-0.0035412	3
-0.22046	-0.0032016	3
-0.098334	-0.002787	3
-0.18503	-0.0028719	3
-0.38471	-0.0048542	3
0.09664	-0.0010329	3
-0.5272	-0.0052462	3
0.40752	0.0011242	3
-0.74315	-0.007262	3
-0.2944	-0.0039248	3
0.067118	-0.001453	3
-0.15785	-0.0029282	3
-0.63256	-0.005869	3
0.091576	-0.0010949	3
-0.13643	-0.0026279	3
-0.4362	-0.0047603	3
-0.049825	-0.0017582	3
0.027354	-0.0018159	3
0.4614	0.0011976	3
-0.23091	-0.0036084	3
-0.28365	-0.0038126	3
-0.33557	-0.0039335	3
-0.78949	-0.0075158	3
-0.035666	-0.0020883	3
-0.82067	-0.0075827	3
-0.26427	-0.0034406	3
-0.30496	-0.0044986	3
0.030852	-0.0022586	3
-1.0019	-0.0081161	3
0.078369	-0.0014258	3
-0.37818	-0.0049873	3


==> toy_data_transfer.csv <==
x	y	label
-0.7768	-0.0052102	1
-0.96669	-0.0064839	1
-1.0005	-0.006711	1
-0.9043	-0.0060654	1
-0.75346	-0.0050537	1
-1.1408	-0.007652	1
-0.9951	-0.0066745	1
-0.86438	-0.0057977	1
-1.1408	-0.0076518	1
-1.017	-0.0068212	1
-0.78486	-0.0052643	1
-1.0556	-0.0070805	1
-0.70944	-0.0047584	1
-0.81089	-0.0054389	1
-0.98679	-0.0066187	1
-1.029	-0.006902	1
-0.97964	-0.0065708	1
-0.68391	-0.0045872	1
-1.0852	-0.0072791	1
-1.152	-0.0077269	1
-1.1383	-0.007635	1
-0.88066	-0.0059069	1
-0.91287	-0.0061229	1
-0.82038	-0.0055026	1
-1.003	-0.0067272	1
-1.0022	-0.0067221	1
-0.85227	-0.0057164	1
-1.0996	-0.0073753	1
-1.089	-0.0073044	1
-1.0667	-0.0071545	1
-0.85753	-0.0057517	1
-0.77197	-0.0051778	1
-1.0606	-0.0071139	1
-1.1744	-0.0078769	1
-0.78413	-0.0052594	1
-0.64788	-0.0043456	1
-1.1743	-0.0078767	1
-0.95985	-0.006438	1
-1.1367	-0.0076242	1
-1.1087	-0.0074364	1
-0.78846	-0.0052884	1
-0.90225	-0.0060517	1
-0.84897	-0.0056943	1
-0.99399	-0.006667	1
-1.1353	-0.0076148	1
-0.97822	-0.0065612	1
-0.66214	-0.0044412	1
-1.1458	-0.007685	1
-0.96333	-0.0064614	1
-0.90075	-0.0060416	1
-0.65831	-0.0044155	1
-1.0181	-0.0068286	1
-1.0039	-0.0067334	1
-1.016	-0.0068149	1
-0.80808	-0.0054201	1
-0.85955	-0.0057653	1
-0.83409	-0.0055945	1
-1.2256	-0.0082203	1
-0.84347	-0.0056574	1
-0.93495	-0.006271	1
-0.83323	-0.0055887	1
-1.0979	-0.0073642	1
-0.96048	-0.0064422	1
-0.97836	-0.0065622	1
-1.0999	-0.0073776	1
-1.0615	-0.0071195	1
-1.0841	-0.0072716	1
-0.66231	-0.0044423	1
-0.99617	-0.0066817	1
-1.1061	-0.0074186	1
-1.0214	-0.0068508	1
-1.0956	-0.0073483	1
-1.2773	-0.0085674	1
-1.1489	-0.007706	1
-0.80368	-0.0053905	1
-0.84518	-0.0056689	1
-0.95245	-0.0063884	1
-0.87478	-0.0058674	1
-0.95332	-0.0063942	1
-1.145	-0.0076796	1
-0.88724	-0.005951	1
-0.92511	-0.006205	1
-0.93676	-0.0062831	1
-1.0651	-0.007144	1
-1.1146	-0.0074761	1
-0.94536	-0.0063408	1
-0.91869	-0.0061619	1
-1.106	-0.0074185	1
-1.0668	-0.0071556	1
-1.0354	-0.0069447	1
-1.441	-0.0096651	1
-0.96891	-0.0064988	1
-1.0157	-0.0068124	1
-0.95561	-0.0064096	1
-1.0584	-0.0070987	1
-0.88805	-0.0059564	1
-1.1117	-0.0074568	1
-1.23	-0.00825	1
-0.97829	-0.0065617	1
-0.95716	-0.00642	1
0.083018	0.00055683	2
0.066746	0.00044768	2
0.24572	0.0016481	2
0.008863	5.9447e-05	2
0.127	0.00085183	2
-0.18413	-0.001235	2
-0.024846	-0.00016665	2
-0.0094879	-6.3638e-05	2
-0.20238	-0.0013575	2
0.25856	0.0017343	2
-0.048253	-0.00032365	2
0.15427	0.0010347	2
0.093932	0.00063003	2
-0.039548	-0.00026526	2
-0.13245	-0.00088839	2
0.11979	0.00080347	2
-0.084815	-0.00056888	2
-0.20769	-0.0013931	2
0.12378	0.00083021	2
0.14346	0.00096221	2
-0.0020093	-1.3477e-05	2
-0.091937	-0.00061665	2
0.00052574	3.5263e-06	2
0.11695	0.00078439	2
-0.018149	-0.00012173	2
-0.030406	-0.00020394	2
0.06903	0.00046301	2
0.15992	0.0010726	2
-0.055038	-0.00036915	2
-0.0027259	-1.8283e-05	2
0.056125	0.00037645	2
0.092228	0.0006186	2
0.069247	0.00046446	2
0.12676	0.00085023	2
0.14622	0.00098077	2
-0.18504	-0.0012411	2
0.035532	0.00023833	2
0.25246	0.0016934	2
0.071843	0.00048187	2
-0.15442	-0.0010357	2
0.083371	0.0005592	2
-0.2588	-0.0017358	2
0.11225	0.00075287	2
0.10716	0.00071878	2
0.14492	0.00097201	2
-0.1678	-0.0011255	2
0.086258	0.00057856	2
-0.063138	-0.00042349	2
0.23662	0.0015871	2
0.08326	0.00055845	2
-0.094106	-0.0006312	2
0.18485	0.0012399	2
-0.0046672	-3.1304e-05	2
-0.079569	-0.0005337	2
-0.25608	-0.0017176	2
-0.09096	-0.0006101	2
-0.13932	-0.00093445	2
0.051232	0.00034363	2
0.080723	0.00054143	2
-0.0056862	-3.8139e-05	2
0.12882	0.00086401	2
-0.16009	-0.0010738	2
-0.11377	-0.0007631	2
-0.14238	-0.00095498	2
-0.18493	-0.0012404	2
0.020481	0.00013737	2
0.082018	0.00055012	2
-0.07614	-0.00051069	2
-0.16759	-0.0011241	2
-0.12305	-0.00082534	2
-0.13315	-0.00089306	2
-0.22016	-0.0014767	2
-0.041607	-0.00027907	2
-0.17362	-0.0011645	2
0.0013293	8.9159e-06	2
-0.12015	-0.00080589	2
0.198	0.001328	2
-0.2203	-0.0014776	2
0.25812	0.0017313	2
-0.032047	-0.00021495	2
0.054892	0.00036818	2
0.16499	0.0011066	2
-0.04791	-0.00032135	2
-0.051324	-0.00034425	2
-0.20235	-0.0013572	2
-0.017704	-0.00011875	2
-0.088959	-0.00059667	2
-0.036552	-0.00024516	2
-0.21183	-0.0014208	2
-0.16135	-0.0010822	2
-0.0040737	-2.7324e-05	2
-0.01879	-0.00012603	2
-0.2525	-0.0016936	2
0.036751	0.0002465	2
-0.13106	-0.00087909	2
0.12723	0.00085335	2
0.11493	0.00077086	2
-0.12291	-0.00082438	2
-0.092922	-0.00062326	2
-0.15482	-0.0010384	2
1.0583	0.0070982	3
0.81855	0.0054903	3
0.94135	0.0063139	3
0.97528	0.0065415	3
0.7189	0.0048219	3
0.75894	0.0050904	3
1.2933	0.0086743	3
0.91413	0.0061314	3
1.0895	0.0073075	3
1.0108	0.0067796	3
1.0578	0.0070947	3
0.72611	0.0048702	3
0.78524	0.0052668	3
0.88729	0.0059514	3
0.86633	0.0058108	3
0.9004	0.0060393	3
0.87077	0.0058405	3
0.92563	0.0062085	3
0.99159	0.0066509	3
0.89535	0.0060054	3
1.0108	0.0067798	3
1.0266	0.0068859	3
1.0039	0.0067337	3
0.97938	0.006569	3
0.96495	0.0064722	3
0.59873	0.0040159	3
1.1414	0.0076557	3
1.1233	0.0075341	3
0.93394	0.0062642	3
0.97377	0.0065314	3
1.0738	0.0072025	3
0.91788	0.0061565	3
0.86141	0.0057778	3
1.1313	0.0075881	3
1.0246	0.0068721	3
1.1553	0.0077487	3
0.95483	0.0064043	3
0.94056	0.0063086	3
0.86179	0.0057803	3
1.1243	0.0075413	3
0.91995	0.0061704	3
0.98893	0.0066331	3
0.76415	0.0051254	3
0.92226	0.0061859	3
1.0432	0.0069972	3
1.0005	0.0067107	3
1.0471	0.0070234	3
0.75843	0.005087	3
1.0392	0.0069703	3
1.2001	0.0080492	3
0.99577	0.0066789	3
0.79968	0.0053637	3
0.86891	0.0058281	3
0.94413	0.0063325	3
0.70826	0.0047506	3
1.0493	0.0070381	3
0.92793	0.0062239	3
1.0956	0.0073482	3
1.0768	0.0072221	3
1.0175	0.0068246	3
0.87402	0.0058623	3
0.672	0.0045073	3
0.85076	0.0057063	3
1.1215	0.0075226	3
0.99665	0.0066849	3
1.0484	0.0070321	3
1.0124	0.0067907	3
0.78838	0.0052879	3
0.90811	0.006091	3
0.82343	0.005523	3
0.87908	0.0058963	3
1.0802	0.0072453	3
0.83144	0.0055767	3
1.1631	0.0078011	3
0.84824	0.0056894	3
0.88198	0.0059157	3
0.80236	0.0053816	3
1.1759	0.0078868	3
0.99644	0.0066834	3
0.96161	0.0064498	3
0.9514	0.0063814	3
0.84274	0.0056525	3
0.86262	0.0057859	3
0.87141	0.0058448	3
0.94222	0.0063198	3
0.72257	0.0048465	3
1.0115	0.0067848	3
0.94655	0.0063488	3
1.0499	0.0070422	3
0.97579	0.0065449	3
0.86229	0.0057836	3
1.1484	0.0077024	3
0.93736	0.0062872	3
1.0773	0.007226	3
0.85265	0.005719	3
1.2515	0.0083939	3
1.2475	0.0083671	3
0.73734	0.0049456	3
0.98574	0.0066116	3
1.2524	0.0084005	3


==> toy_data_transfer_omega.csv <==
x	y	label
-0.77615	-0.0051758	1
-0.96589	-0.0064411	1
-0.99972	-0.0066667	1
-0.90355	-0.0060254	1
-0.75284	-0.0050204	1
-1.1399	-0.0076015	1
-0.99428	-0.0066304	1
-0.86367	-0.0057594	1
-1.1399	-0.0076013	1
-1.0161	-0.0067762	1
-0.78421	-0.0052296	1
-1.0548	-0.0070338	1
-0.70885	-0.004727	1
-0.81022	-0.005403	1
-0.98597	-0.006575	1
-1.0282	-0.0068564	1
-0.97883	-0.0065274	1
-0.68334	-0.0045569	1
-1.0843	-0.007231	1
-1.1511	-0.0076759	1
-1.1374	-0.0075846	1
-0.87994	-0.0058679	1
-0.91212	-0.0060825	1
-0.8197	-0.0054663	1
-1.0021	-0.0066828	1
-1.0014	-0.0066777	1
-0.85156	-0.0056787	1
-1.0987	-0.0073266	1
-1.0881	-0.0072562	1
-1.0658	-0.0071073	1
-0.85682	-0.0057138	1
-0.77133	-0.0051437	1
-1.0597	-0.007067	1
-1.1734	-0.007825	1
-0.78348	-0.0052247	1
-0.64735	-0.0043169	1
-1.1734	-0.0078248	1
-0.95906	-0.0063955	1
-1.1358	-0.0075739	1
-1.1078	-0.0073873	1
-0.78781	-0.0052535	1
-0.9015	-0.0060117	1
-0.84827	-0.0056568	1
-0.99317	-0.006623	1
-1.1344	-0.0075646	1
-0.97741	-0.006518	1
-0.66159	-0.0044119	1
-1.1448	-0.0076343	1
-0.96254	-0.0064188	1
-0.9	-0.0060017	1
-0.65777	-0.0043864	1
-1.0172	-0.0067836	1
-1.0031	-0.006689	1
-1.0152	-0.00677	1
-0.80741	-0.0053843	1
-0.85884	-0.0057272	1
-0.8334	-0.0055576	1
-1.2246	-0.0081661	1
-0.84277	-0.0056201	1
-0.93418	-0.0062296	1
-0.83254	-0.0055519	1
-1.097	-0.0073156	1
-0.95969	-0.0063997	1
-0.97755	-0.0065189	1
-1.099	-0.007329	1
-1.0606	-0.0070725	1
-1.0832	-0.0072236	1
-0.66176	-0.004413	1
-0.99535	-0.0066376	1
-1.1051	-0.0073697	1
-1.0205	-0.0068056	1
-1.0947	-0.0072998	1
-1.2763	-0.0085109	1
-1.1479	-0.0076552	1
-0.80301	-0.0053549	1
-0.84449	-0.0056315	1
-0.95166	-0.0063463	1
-0.87405	-0.0058287	1
-0.95253	-0.006352	1
-1.144	-0.0076289	1
-0.88651	-0.0059117	1
-0.92435	-0.0061641	1
-0.93598	-0.0062417	1
-1.0642	-0.0070969	1
-1.1137	-0.0074267	1
-0.94458	-0.006299	1
-0.91793	-0.0061213	1
-1.1051	-0.0073696	1
-1.066	-0.0071084	1
-1.0345	-0.0068989	1
-1.4398	-0.0096013	1
-0.96811	-0.0064559	1
-1.0148	-0.0067675	1
-0.95482	-0.0063673	1
-1.0575	-0.0070519	1
-0.88731	-0.0059171	1
-1.1108	-0.0074076	1
-1.229	-0.0081956	1
-0.97748	-0.0065184	1
-0.95637	-0.0063776	1
0.082949	0.00055315	2
0.06669	0.00044473	2
0.24552	0.0016372	2
0.0088557	5.9055e-05	2
0.12689	0.00084621	2
-0.18398	-0.0012269	2
-0.024826	-0.00016555	2
-0.0094801	-6.3219e-05	2
-0.20222	-0.0013485	2
0.25835	0.0017228	2
-0.048213	-0.00032151	2
0.15414	0.0010279	2
0.093854	0.00062587	2
-0.039515	-0.00026351	2
-0.13234	-0.00088253	2
0.11969	0.00079817	2
-0.084744	-0.00056513	2
-0.20752	-0.0013839	2
0.12368	0.00082474	2
0.14334	0.00095586	2
-0.0020076	-1.3388e-05	2
-0.09186	-0.00061258	2
0.0005253	3.503e-06	2
0.11685	0.00077922	2
-0.018134	-0.00012093	2
-0.030381	-0.0002026	2
0.068973	0.00045995	2
0.15979	0.0010655	2
-0.054992	-0.00036672	2
-0.0027236	-1.8163e-05	2
0.056078	0.00037396	2
0.092152	0.00061452	2
0.06919	0.0004614	2
0.12666	0.00084462	2
0.1461	0.0009743	2
-0.18489	-0.0012329	2
0.035503	0.00023675	2
0.25226	0.0016822	2
0.071783	0.00047869	2
-0.15429	-0.0010289	2
0.083302	0.00055551	2
-0.25858	-0.0017244	2
0.11215	0.0007479	2
0.10708	0.00071404	2
0.1448	0.00096559	2
-0.16766	-0.0011181	2
0.086186	0.00057474	2
-0.063086	-0.00042069	2
0.23643	0.0015766	2
0.083192	0.00055477	2
-0.094028	-0.00062703	2
0.1847	0.0012317	2
-0.0046633	-3.1098e-05	2
-0.079503	-0.00053017	2
-0.25587	-0.0017063	2
-0.090885	-0.00060607	2
-0.1392	-0.00092829	2
0.05119	0.00034136	2
0.080656	0.00053786	2
-0.0056815	-3.7888e-05	2
0.12871	0.00085831	2
-0.15996	-0.0010667	2
-0.11368	-0.00075807	2
-0.14226	-0.00094868	2
-0.18478	-0.0012322	2
0.020464	0.00013646	2
0.08195	0.00054649	2
-0.076077	-0.00050733	2
-0.16745	-0.0011167	2
-0.12295	-0.0008199	2
-0.13304	-0.00088717	2
-0.21998	-0.0014669	2
-0.041572	-0.00027723	2
-0.17347	-0.0011568	2
0.0013282	8.8571e-06	2
-0.12005	-0.00080058	2
0.19784	0.0013193	2
-0.22011	-0.0014679	2
0.25791	0.0017199	2
-0.032021	-0.00021353	2
0.054847	0.00036575	2
0.16485	0.0010993	2
-0.04787	-0.00031923	2
-0.051281	-0.00034197	2
-0.20218	-0.0013483	2
-0.017689	-0.00011796	2
-0.088885	-0.00059274	2
-0.036522	-0.00024355	2
-0.21166	-0.0014114	2
-0.16122	-0.0010751	2
-0.0040703	-2.7143e-05	2
-0.018775	-0.0001252	2
-0.25229	-0.0016824	2
0.036721	0.00024488	2
-0.13096	-0.00087329	2
0.12712	0.00084772	2
0.11483	0.00076578	2
-0.12281	-0.00081894	2
-0.092845	-0.00061914	2
-0.15469	-0.0010316	2
1.0574	0.0070513	3
0.81787	0.0054541	3
0.94057	0.0062723	3
0.97448	0.0064984	3
0.7183	0.0047901	3
0.75831	0.0050568	3
1.2922	0.0086171	3
0.91338	0.0060909	3
1.0886	0.0072593	3
1.0099	0.0067349	3
1.0569	0.0070479	3
0.72551	0.0048381	3
0.78459	0.0052321	3
0.88656	0.0059121	3
0.86562	0.0057724	3
0.89966	0.0059994	3
0.87005	0.005802	3
0.92486	0.0061675	3
0.99077	0.006607	3
0.89461	0.0059657	3
1.01	0.0067351	3
1.0258	0.0068405	3
1.0031	0.0066893	3
0.97857	0.0065257	3
0.96415	0.0064295	3
0.59823	0.0039894	3
1.1404	0.0076052	3
1.1223	0.0074844	3
0.93316	0.0062229	3
0.97297	0.0064883	3
1.0729	0.007155	3
0.91712	0.0061159	3
0.8607	0.0057397	3
1.1304	0.007538	3
1.0237	0.0068268	3
1.1543	0.0076976	3
0.95404	0.0063621	3
0.93978	0.006267	3
0.86108	0.0057422	3
1.1234	0.0074915	3
0.91919	0.0061297	3
0.98811	0.0065893	3
0.76352	0.0050916	3
0.9215	0.0061451	3
1.0424	0.006951	3
0.99967	0.0066664	3
1.0463	0.006977	3
0.7578	0.0050535	3
1.0384	0.0069243	3
1.1991	0.0079961	3
0.99495	0.0066349	3
0.79902	0.0053284	3
0.86819	0.0057896	3
0.94334	0.0062908	3
0.70768	0.0047192	3
1.0484	0.0069917	3
0.92717	0.0061829	3
1.0946	0.0072997	3
1.0759	0.0071745	3
1.0166	0.0067796	3
0.8733	0.0058237	3
0.67144	0.0044776	3
0.85005	0.0056686	3
1.1206	0.007473	3
0.99583	0.0066408	3
1.0476	0.0069857	3
1.0116	0.0067459	3
0.78773	0.005253	3
0.90736	0.0060508	3
0.82275	0.0054866	3
0.87835	0.0058574	3
1.0793	0.0071975	3
0.83075	0.0055399	3
1.1621	0.0077496	3
0.84754	0.0056519	3
0.88125	0.0058767	3
0.80169	0.0053461	3
1.1749	0.0078348	3
0.99561	0.0066393	3
0.96081	0.0064073	3
0.95061	0.0063392	3
0.84204	0.0056152	3
0.8619	0.0057477	3
0.87069	0.0058062	3
0.94144	0.0062781	3
0.72197	0.0048145	3
1.0107	0.00674	3
0.94576	0.0063069	3
1.0491	0.0069958	3
0.97498	0.0065017	3
0.86157	0.0057455	3
1.1474	0.0076516	3
0.93658	0.0062457	3
1.0764	0.0071783	3
0.85195	0.0056813	3
1.2504	0.0083385	3
1.2464	0.0083119	3
0.73673	0.0049129	3
0.98492	0.006568	3
1.2514	0.008345	3


==> toy_likelihood.csv <==
h	L1	L2
-1.5	-4170.7	-5104.2
-1.4	-3776.2	-4188.9
-1.3	-3249.1	-3367.8
-1.2	-2621.5	-2641
-1.1	-2004.1	-2008.4
-1	-1470.1	-1470.1
-0.9	-1026	-1026
-0.8	-676.12	-676.12
-0.7	-420.48	-420.48
-0.6	-259.09	-259.09
-0.5	-191.93	-191.93
-0.4	-219	-219
-0.3	-340.31	-340.31
-0.2	-555.81	-555.86
-0.1	-863.01	-865.65
0	-1131	-1269.7
0.1	-863.01	-1767.9
0.2	-555.81	-2360.4
0.3	-340.31	-3047.2
0.4	-219	-3828.1
0.5	-191.93	-4703.3
0.6	-259.09	-5672.8
0.7	-420.48	-6736.5
0.8	-676.12	-7894.4
0.9	-1026	-9146.5
1	-1470.1	-10493
1.1	-2004.1	-11934
1.2	-2621.5	-13468
1.3	-3249.1	-15098
1.4	-3776.2	-16821
1.5	-4170.7	-18638


==> toy_protos.csv <==
x	y	label
-0.98223	-0.01125	10
0.012356	0.030266	20
0.98842	-0.0034322	30


==> toy_protos_omega.csv <==
x	y	label
-0.98164	-0.0065506	10
0.013775	0.00012061	20
0.98712	0.0065731	30

